Tracking the Trackers: Towards Understanding the Mobile Advertising and Tracking Ecosystem

Third-party services form an integral part of the mobile ecosystem: they allow app developers to add features such as performance analytics and social network integration, and to monetize their apps by enabling user tracking and targeted ad delivery. At present users, researchers, and regulators all have at best limited understanding of this third-party ecosystem. In this paper we seek to shrink this gap. Using data from users of our ICSI Haystack app we gain a rich view of the mobile ecosystem: we identify and characterize domains associated with mobile advertising and user tracking, thereby taking an important step towards greater transparency. We furthermore outline our steps towards a public catalog and census of analytics services, their behavior, their personal data collection processes, and their use across mobile apps.

==> data_output/app_penetration.tsv <==
com.skype.raider	5
com.contegoview.terrorview	1
com.FireproofStudios.TheRoom3	1
com.solo.theme.fleksy	2
com.somuchdramastudios.meangirls	4
com.riffsy.FBMGIFApp	1
viva.republica.toss	1
com.uefa.uel	2
com.groupon	2
com.sand.airdroid	2
in.redbus.android	3
com.thetransitapp.droid	3
com.google.android.apps.maps	5
com.appsmyth.mobile.smoothieking	1
com.texty.sms	1
com.edreams.travel	1
com.mdroidapps.easybackup	1
com.tappytaps.android.babymonitor3g	1
com.koushikdutta.cast	1
com.cleanmaster.mguard	15
com.jv.materialfalcon	1
de.hafas.android.db	1
com.bonial.kaufda	6
se.feomedia.quizkampen.de.premium	3
com.sponge.adarkdragonfree	4
com.lookout.zapper	1
com.anydo	2
com.google.android.apps.youtube.music	4
com.levelup.touiteur	5
com.ketchapp.swing	7
com.mobilemotion.dubsmash	1
com.epicwaronline.ms	2
com.hulu.plus	1
com.mastercomlimited.climbrace	3
se.sr.android	1
com.sonyericsson.xhs	4
com.parkwhiz.driverApp	3
com.acrossair.tvguideuk	8
com.overlook.android.fing	1
it.mvilla.android.fenix	1
com.nam.fbwrapper	1
com.hbstudios.dspmanagerfree	1
me.scan.android.client	1
fr.gqmagazine.android	5
com.ksmobile.cb	7
com.subaru.global.infotainment.gen2	1
com.rtve.mas24	3
com.agilesoftresource	1
com.onlycoin.android	1
br.com.tapps.sharkevolution	8
free.reddit.news	3
me.msqrd.android	1
com.scmp.newspulse	5
com.pandasecurity.pandaav	1
sh.whisper	4
com.dreamstep.holidayd.hoteldeals	2
com.reddit.frontpage	1
com.companionfree.checker.largeheap	1
com.stt.android	6
com.ideashower.readitlater.pro	24
com.adorocinema.android	2
com.sirius	2
com.lock.appslocker	3
com.dailymotion.dailymotion	2
com.mobispector.bustimes	3
com.todoist	1
air.com.nbcuni.com.nbcsports.liveextra	1
com.ssk.snkfrts	4
tm.app.worldClock	1
com.sideline.phone.number	2
puzzle.games.bubble.shooter.deluxe	1
com.handmark.tweetcaster.premium	5
com.rhapsody	2
mobi.yellow.booster	1
com.namecheap.android	2
com.flynx	3
com.blacklight.wordament	1
com.abs.cpu_z_advance	1
com.cleanmaster.sdk	1
com.nianticproject.ingress	2
com.yahoo.mobile.client.android.liveweather	1
com.xda.labs.play	1
com.americanexpress.android.acctsvcs.us	2
net.dotlegend.boalista	1
com.myyearbook.m	5
com.france24.androidapp	4
com.adpmobile.android	1
com.google.android.apps.inbox	1
com.sonyericsson.android.camera	1
com.jb.zcamera	2
com.microsoft.outlookgroups	2
com.clairmail.fth	1
de.codenauts.hockeyapp	1
com.ubercab	5
se.maginteractive.rumble.free	2
com.amazon.venezia	1
com.melodis.midomiMusicIdentifier.freemium	2
com.lafourchette.lafourchette	4
com.novvia.fispy	4
com.baidu.dusecurity.hydrogen	1
com.tomtom.gplay.navapp	1
me.dwnld.bzn219	4
com.myvodafoneapp	1
co.romesoft.toddlers.memory.birds	4
com.medisafe.android.client	2
com.miniclip.berryrush	3
ua.com.streamsoft.pingtools	5
tw.fatminmin.xposed.minminguard	1
cloudtv.hdwidgets	1
com.microsoft.appmanager	1
com.aa.android	1
com.kayak.android	4
com.Hyatt.hyt	4
app.futbol.ligabbva	3
com.symantec.mobilesecurity	1
com.once.android	1
com.candl.chronos	1
com.bittorrent.sync	2
com.babyfirsttv.peeckaboogoescamping	2
com.myairtelapp	4
fr.playsoft.lefigarov3	3
org.consumerreports.ratings	2
org.coursera.android	1
com.dewmobile.kuaiya.play	4
com.aiqidii.mercury	1
com.linkbubble.playstore	3
com.jawbone.upopen	10
com.fitbit.FitbitMobile	2
com.showtime.showtimeanytime	1
com.starbucks.mobilecard	2
rs.pedjaapps.eventlogger	1
com.venikom.glamour	5
com.clippersync.android.plugin	1
com.gameloft.android.ANMP.GloftDYHM	2
com.openbank	1
com.dhservices.daddyhunt	1
com.terryyoung.herocraft	2
com.soothe.client	5
com.c10kforpink	4
com.airbnb.android	2
com.drivemode.android	1
com.newmesseg.freewhats2016	5
com.netatmo.netatmo	1
com.skgames.trafficrider	6
com.jrtstudio.AnotherMusicPlayer	1
com.sonymobile.screenrecording	1
air.WatchESPN	1
com.asana.app	1
com.nextbus.dublin	1
com.miniclip.basketballstars	5
com.cleanmaster.mguard_x86	3
com.mygalaxy	2
com.yelp.android	6
com.gogii.textplus	1
fi.android.takealot	2
cz.psc.android.kaloricketabulky	1
de.spiegel.android.app.spon	5
com.bbva.bbvacontigo	1
com.android.browser	45
air.com.pixelfederation.TrainStationGame	2
com.aisle.app	2
com.laneveraroja	1
com.xe.currency	4
com.bleacherreport.android.teamstream	2
com.kingouser.com	1
com.antispycell.connmonitor	1
com.evernote	2
com.audioaddict.di	1
com.ulmon.android.citymaps2go	5
com.theHaystackApp.haystack	4
com.tap4fun.ge.evolved	6
com.mildmania.darklingsgame	4
com.wavemarket.finder.mobile	2
com.sonymobile.androidapp.gridcomputing	2
com.sei.android	2
com.natewren.piptec	1
com.baseapp.eyeem	5
goldenshorestechnologies.brightestflashlight.free	2
com.hostelworld.app	6
com.postmates.android	5
air.com.vudu.air.DownloaderTablet	3
com.hipchat	2
com.yahoo.mobile.client.android.mail	4
com.avira.android	2
com.getpebble.android.basalt	1
vivino.web.app	4
com.deeptrouble.yaarreddit	1
com.google.android.youtube	16
se.prisjakt.pricespy	3
com.mobileposse.client	51
com.creativetrends.folio.app	1
com.google.android.apps.genie.geniewidget	2
com.hoteltonight.android.prod	7
com.spacedock.lookbook	4
com.mufri.authenticatorplus	1
at.wetterheute.app	1
la.droid.qr	1
com.fingersoft.hillclimb	6
fm.player	2
com.acronymgames.mimmimfree	2
com.opongo.dealbunny.android	2
com.PSVStudio.HippoRailwayStation	4
com.verizon.fiosmobile	3
flipboard.app	6
com.RogerRomero.Spyfall	5
com.wifiintruderdetectpro	1
com.bigduckgames.flowbridges	3
com.grubhub.android	5
com.qihoo.security.lite	1
com.walmart.android	1
com.appspot.scruffapp	3
com.bitstrips.imoji	3
com.sofascore.results	2
net.p4p.buttocks	2
com.myfitnesspal.android	29
com.free.waze.gpsmap.tips	2
me.danielbarnett.addresstogps	1
mobi.infolife.eraser	4
com.izzld.extbrowser.gplayone	1
cz.destil.settleup	4
com.bitmango.rolltheballunrollme	11
com.justeat.app.es	3
com.kobobooks.android	3
io.tapdeck.android	2
com.lge.qmemoplus	2
me.lyft.android	4
com.timehop	3
com.google.android.gms	2
org.opengappsdownloader	1
com.lemonde.androidapp	2
com.samsung.android.fingerprint.service	1
com.zappos.android	1
nl.ns.android.activity	1
com.quoord.tapatalkpro.activity	2
org.cyanogenmod.yahooweatherprovider	1
fr.francetv.apps.info	1
com.mobisystems.fileman	1
de.joergjahnke.documentviewer.android.free	2
com.avast.android.cleaner	4
com.microsoft.office.powerpoint	5
net.zedge.android	21
com.offerup	7
com.jmz.soft.twrpmanager	1
com.amazon.now	1
com.vikingco.vikingapp	2
com.grabtaxi.passenger	6
com.techfond.hackode	8
appinventor.ai_mmfrutos7878.Ancleaner	1
com.yourkarma.android	1
com.zattoo.player	7
com.snapwork.hdfc	1
com.pindroid	2
com.cvs.launchers.cvs	1
com.roblox.client	6
com.microsoft.office.officelens	2
com.aor.droidedit	4
com.stubhub	4
com.sonelli.juicessh	1
com.gopro.smarty	2
com.socialnmobile.dictapps.notepad.color.note	1
com.picsart.studio	4
com.moez.QKSMS	1
mmapps.mirror.free	4
com.avast.android.mobilesecurity	6
com.sonyericsson.textinput.uxp	1
com.OsOs.KnightRunner	2
com.musicplayer.music	3
com.psyrus.packagebuddy	4
com.sonyericsson.music	2
org.iseclab.andrubis	1
com.runtastic.android	2
com.uefa.euro2016predictor	1
uk.co.sevendigital.android	1
com.drippler.android.updates	2
com.ea.gp.minions	3
se.footballaddicts.livescore	5
com.alaskaairlines.android	2
com.minube.app	3
com.scoompa.facechanger2	3
com.spotify.music	19
com.attendify.confhkyujy	2
com.wishabi.flipp	2
reddit.news	1
com.hitgrab.android.mousehunt	2
com.microsoft.windowsintune.companyportal	2
com.united.mobile.android	2
com.quirky.android.wink.wink	3
com.cleanmaster.boost	3
com.blueoxtech.sevenlittlewords	3
com.allinoneremote	5
com.tul.aviate	1
com.wondershare.mobilego	1
com.anghami	2
com.runtastic.android.pro2	4
com.basecamp.app	1
com.king.candycrushsaga	2
uk.co.smhw.android	2
com.netatmo.thermostat	2
blanggo.radiogolex.com	1
tv.twitch.android.viewer	1
bbc.mobile.news.ww	1
com.samsung.android.spay	1
com.xiaomi.xmsf	1
com.mobzapp.screenstream.trial	7
com.disruptorbeam.StarTrekTimelines	6
com.clearchannel.iheartradio.controller	3
com.google.android.apps.docs.editors.slides	1
com.todaytix.TodayTix	4
com.quora.android	1
it.condenast.vanityconfidentialandroid	4
com.gogobot.gogodroid	7
com.strava	6
com.bskyb.skynews.android	7
com.ijinshan.kbackup	2
com.belarc.securityadvisor	1
com.mobisystems.editor.office_with_reg	1
com.vkontakte.android	1
com.verizonmedia.go90.enterprise	2
com.estsoft.alyac	2
net.p4p.absen	2
com.dianxinos.dxbs	5
com.tomtom.mydrive.eu	2
com.avast.android.applocker	1
radiotime.player	2
com.mikepenz.videodevil.app	5
com.gau.go.launcherex	3
com.calm.android	1
net.frakbot.FWeather	1
com.tpm.polltracker	3
com.kms.free	2
com.virgil.basketball	5
com.amazon.mShop.android.shopping	1
com.parkmobile	2
com.musixmatch.android.lyrify	1
com.zhiliaoapp.musically	4
com.amazon.kindle	2
lequipe.fr	2
org.npr.android.news	3
org.leetzone.android.yatsewidgetfree	1
com.intuit.turbotax.mobile	2
com.eyefi.android.mobi	2
com.timokids_app.timokids	1
pl.kidsgameprojects.com.AnimalsFarmForKids	5
com.mobisystems.office	1
com.threebanana.notes	2
com.android.providers.downloads	1
com.amazon.drive	1
com.Seriously.BestFiends	5
com.contextlogic.wish	1
com.lastpass.lpandroid	20
com.syncme.syncmeapp	1
com.bigbasket.mobileapp	1
com.freerange360.mpp.GOAL	3
com.touchtype.swiftkey	2
com.xcr.android.eventticketscenter	12
com.hidemyass.hidemyassprovpn	2
com.eatsprig	5
net.wtako.dathkg_reborn2	1
com.sonymobile.entrance	2
com.rebootwithjoe.android	3
com.imoblife.checkadd_plug_in	1
com.og.finance.ether	1
com.melodis.midomiMusicIdentifier	6
com.yandex.browser	16
com.devexpert.weather	1
com.habitrpg.android.habitica	3
at.willhaben	4
com.enflick.android.TextNow	2
fr.leboncoin	2
com.king.candycrushjellysaga	2
com.sinyee.babybus.solar2	4
com.bianor.amspersonal	6
tv.peel.smartremote	1
com.zipgo.customer	1
com.telcel.imk	1
com.benaughty	5
ca.bravad.archibald	1
com.vvse.lunasolcal	1
com.levelup.beautifulwidgets	1
pl.pcss.myconf	1
com.zeptolab.ctr.ads	19
com.icq.mobile.client	3
com.saavn.android	1
com.noodlecake.altosadventure	3
com.mrsoftbd.webdesignlearnoffline	4
com.TinyLabProductions.FunKidRacing	12
com.practo.fabric	3
gbis.gbandroid	3
com.antiy.systemdetection	1
com.kabam.marvelbattle	4
com.noinnion.android.greader.reader	2
com.pelmorex.WeatherEyeAndroid	1
org.schabi.newpipe	1
com.doctorsimcommobile	1
com.newsblur	4
com.mxtech.videoplayer.pro	1
mobi.lockdown.wallz	1
com.sonymobile.holla.rcid	1
com.giffgaffmobile.controller	1
com.acobot.en	2
com.nstudio.weatherhere.free	1
com.contextlogic.geek	1
com.fivemobile.thescore	12
de.orrs.deliveries	1
com.blinkhealth.blinkandroid	5
com.microsoft.cortana	2
com.quidco	2
oneclickroot.elvincth.versiona	1
com.smzdm.client.android	1
com.mg.raintoday	2
flipboard.boxer.app	1
sk.michalec.SimpleDigiClockWidget	1
com.stitcher.app	2
com.everquote.everdrive	3
com.picsel.tgv.app.smartoffice	1
com.wire	1
com.google.android.gsf.login	4
com.happening.studios.swipeforfacebookfree	1
com.uefa.ucl	5
com.wholefoods.wholefoodsmarket	2
com.tesco.grocery.view	5
com.pagesuite.thebostonglobe	2
com.imgur.mobile	2
com.liquidum.thecleaner	1
com.nexon.fwar	6
com.easilydo	3
com.inditex.massimodutti	4
com.kpmoney.android	1
com.expenseit	1
com.neowiz.android.bugs	1
mobi.infolife.cache	5
com.nis.app	5
com.instagram.android	3
com.cleanmaster.security	8
com.appgenix.bizcal	1
bitsie.playmee.musicplayer.free	2
com.ninegag.android.app	10
com.google.android.apps.magazines	5
io.companionapp.companion	1
com.urbandroid.sleep	1
deezer.android.app	3
bbc.mobile.weather	1
com.yahoo.mobile.client.android.fantasyfootball	3
com.mybasis.android.basis.peak	2
br.com.zeroum.turmadagalinha	2
com.audible.application	4
com.turboc.cleaner	5
com.bellabeat.cacao	3
com.expedia.bookings	4
com.glympse.android.glympse	2
com.thetrainline	4
de.lieferheld.android	1
com.rtve.clan	3
net.slickdeals.android	11
com.olivephone.office	1
com.mobilesrepublic.appy	1
com.duapps.cleaner	5
com.sonymobile.experienceflow2	1
com.sonymobile.dlna	1
com.jam.pointless	1
com.iViNi.bmwhatFull	1
tunein.player	5
com.secondlemon.whatsdogpremium	1
com.bradesco	1
at.ner.lepsWorld2	7
com.facebook.katana	106
com.intellijoy.shapesandcolors	2
com.blizzard.wtcg.hearthstone	1
com.activaweb.matchendirect	1
com.breakingnews	5
com.yahoo.mobile.client.android.flickr	4
com.fr.deckbuilds	2
com.eni.enjoy	2
uk.co.nationalrail.google	3
com.estrongs.android.taskmanager	2
com.codecomputerlove.higherlowergame	3
com.rdx.kyanuserinterface	2
app.greyshirts.firewall.beta	1
com.estrongs.android.pop	4
com.tomtom.mysports	1
com.impactobtl.friendstrackerfree	2
com.goibibo	1
com.twitter.android	65
com.billmo.android	2
com.daemon.doctopdfconverter	1
com.jy.iconchanger.ad	1
com.airberlin.connect	3
com.travelzoo.android	4
com.getkeepsafe.applock	2
com.gunner.launcherxbeta	1
com.sonos.acr	2
com.pumestudio.storywalkerUsera	1
com.antivirus	4
com.htsu.hsbcpersonalbanking	1
co.edu.icesi.ipmasterplan	3
com.softwarebakery.drivedroid	2
com.authy.authy	2
com.nowsecure.android	1
air.com.hypah.io.slither	2
com.skcc.corfire.dd	2
com.detour.detour	3
com.auntieannes.pretzelperks	4
com.mint	6
com.linkedin.android.connected	1
com.whatsapp	3
com.lima.doodlejump	4
com.playdevx.justinbieber	1
com.endomondo.android	2
com.aitype.android.lang.de	1
com.github.mobile	1
com.yschi.AirpushFinder	4
air.com.peppapig.paintbox	1
it.mm.android.relaxrain	2
com.kobayoapps.radar_detector_de_fantasmas	1
com.eclipsim.gpsstatus2	2
com.movistar.android.mimovistar.es	2
com.tweakersoft.aroundme	1
com.sonyericsson.updatecenter	1
com.segmentfault.app	2
com.snipsnap.snipsnapapp	2
com.disney.thoughtbubbles_goo	3
com.mapswithme.maps.pro	2
com.mg.android	5
com.google.android.apps.docs.editors.docs	1
com.cgollner.systemmonitor.lite	1
no.posten.sporing.controller	2
com.batoki.kids.toddlers.puzzle.fishes	3
com.wdtinc.android.stormshield	2
net.inverline.bancosabadell.officelocator.android	2
com.handycloset.android.eraser	2
com.ebay.kijiji.ca	1
com.pandg.vogue	5
com.perseus.net	2
com.dictionary.paid	1
com.polyvore	3
com.fillr.dolphin	1
com.konylabs.capitalone	2
com.tomtom.bandit	1
com.duosecurity.duomobile	1
com.venmo	4
com.kiloo.subwaysurf	9
com.sprint.zone	1
com.happyfresh.android	6
com.facebook.orca	2
com.chris.android.mydaysfree	2
com.crunchyroll.crunchyroid	4
com.ecobee.athenamobile	1
de.stocard.stocard	1
com.yahoo.mobile.client.android.atom	3
com.chess	5
com.divum.MoneyControl	1
com.mixlr.android	1
com.gameloft.android.ANMP.Gloft5DHM	2
com.footlocker.approved	9
org.chromium.webview_shell	16
com.piriform.ccleaner	2
org.palemoon.android	1
com.neuralprisma	2
com.match.android.matchmobile	6
com.goldstar	3
com.android.vending	6
com.futureplatforms.awaydays	3
com.sec.android.GeoLookout	1
com.yogi.operadora	2
com.GetRichOrDieSmoking	4
jp.co.hit_point.nekoatsume	3
com.gau.go.launcherex.gowidget.weatherwidget	3
de.zeit.online	1
com.lufthansa.android.lufthansa	4
com.google.android.talk	2
com.iphonedroid.radiomarca	3
com.squaretrade.android.ppa	4
com.google.android.inputmethod.latin	1
de.wdr.maus	1
com.sprint.w.v8	2
kik.android	3
mx.fresnosoft.proxycheck	2
com.alibaba.aliexpresshd	1
com.tomtom.business	1
air.com.oak.OddSocksMob	1
com.ifttt.ifttt	4
com.mobilesrepublic.appygeek	4
net.daum.android.solcalendar	1
com.mxtech.videoplayer.ad	8
com.tresebrothers.games.factionwars	1
taxi.android.client	1
imoblife.androidsensorbox	3
com.briox.riversip.android.tech.science	5
com.tvshowfavs	2
com.hopper.mountainview.play	1
com.playdevx.justinbieberquiz	1
com.weejim.app.inaqi	4
com.pinterest	6
com.tippingcanoe.hukd	3
com.subakolab.tottoko	5
com.socialquantum.acityint	4
com.microsoft.exchange.mowa	1
jp.naver.line.android	4
pl.solidexplorer2	1
com.waveaccounting.receipts	3
com.microapksoftwares.magneticfieldmagnetometer	6
com.sonyericsson.advancedwidget.photo	1
com.qualcomm.atfwd	1
com.android.DroidLivePlayer	1
com.tumblr	5
net.easypark.android	2
com.opensignal.weathersignal	1
com.apalon.myclockfree	1
com.appfluence.prioritymatrix	1
com.instapaper.android	2
com.sonymobile.lifelog	2
com.sergeyotro.sharpsquare	5
com.sonymobile.getmore	1
com.salesforce.chatter	1
com.jb.security	3
air.com.barabanov.mc24	1
com.cradle.iitc_mobile	1
com.gamehivecorp.taptitans	11
com.opengarden.firechat	1
com.bamnetworks.mobile.android.gameday.atbat	9
com.ryanair.cheapflights	4
com.goldenfrog.vyprvpn.app	2
com.cnn.mobile.android.phone	8
com.selahsoft.workoutlog	1
com.citrixonline.android.gotomeeting	1
com.ibotta.android	5
com.mm.caocao	6
com.facebook.lite	1
com.dylvian.mango.activities	3
mobi.infolife.appbackup	3
com.trivago	1
maxcom.toolbox.free	1
com.opera.mini.native.beta	1
com.abtnprojects.ambatana	9
com.zillow.android.zillowmap	2
com.p1.chompsms	3
com.zenstudios.ZenPinball	1
com.sonymobile.simplehome	1
dentex.youtube.downloader	1
com.zenmate.android	1
com.frandroid.app	1
com.amazon.mShop.android	1
com.ovilex.farmersim2015	5
com.overdrive.mobile.android.mediaconsole	1
com.adobe.reader	3
net.reboucas.utils.usb	3
com.tradehero.th	1
Draziw.Button.Mines	4
ua.com.streamsoft.pingtoolspro	1
com.interactiveinvestor	2
com.ivan.bruel.hearthpedia	2
co.thefabulous.app	1
com.truecaller.cyanogen	1
com.nike.plusgps	2
info.lamatricexiste.networksearch	5
com.gmail.heagoo.appdm	4
home.solo.launcher.free	1
air.com.sgn.cookiejam.gp	4
com.bluebelllush.android_popstarlove	19
com.zendesk.android	3
com.aws.android	8
com.bornevia.android.app	1
com.ttxapps.drivesync	6
com.honeywell.mobile.android.totalComfort	1
com.citymapper.app.release	2
com.riatech.cookbook	5
com.minicabit.android	4
com.pixign.premiumwallpapers	3
com.inkglobal.cebu.android	2
com.ghostery.android.ghostery	1
com.Happaro.CreatorOfColor	2
com.orchid.malayalam_dictionary	2
com.sensibo.app	2
com.canal.android.canal	1
com.huawei.health	1
in.swiggy.android	3
com.microsoft.office.word	3
dk.tacit.android.foldersync.full	1
com.huffingtonpost.android	9
com.couchsurfing.mobile.android	4
com.vimeo.android.videoapp	1
com.amazon.ember.android	2
com.handmark.tweetcaster	13
com.austrian.connector.android	4
com.dictionary	10
com.hipmunk.android	3
com.pof.android	3
com.schibsted.bomnegocio.androidApp	2
com.yahoo.mobile.client.android.weather	1
com.amp.android	3
de.motain.iliga	3
com.thiyagaraaj.unixcommands	2
com.koo.lightmanager	1
com.bluebox.agent.android	1
com.linkedin.android.jobs.studentjobseeker	1
com.sonymobile.podcast	1
com.mooStan.wifisc	2
com.hailocab.consumer	6
it.telecomitalia.selectedbytim	2
com.syntellia.fleksy.amazon.keyboard	1
com.google.android.syncadapters.calendar	1
br.com.ctncardoso.ctncar	1
com.espn.fantasy.lm.football	5
com.airfrance.android.dinamoprd	5
com.mioglobal.android.miogo	2
com.microsoft.office.officehub	1
com.guardian	11
com.ea.game.tetris2011_row	9
com.tripadvisor.tripadvisor	2
air.com.tutotoons.app.animalhairsalon2jungle.free	2
com.gameloft.android.gdc	1
com.byjus.thelearningapp	2
com.guidebook.android	2
com.marriott.mrt	4
ca.tsn.mobile.android	1
mobi.mgeek.TunnyBrowser	34
com.telstra.mobile.android.mytelstra	1
de.heise.android.heiseonlineapp	1
com.tuenti.messenger	2
com.dambara.medremindpro	3
com.nvidia.tegrazone3	2
tv.peel.samsung.app	1
com.sonyericsson.facebook.proxylogin	1
com.onelouder.baconreader	5
com.criticalhitsoftware.policescanner50free	5
com.sonymobile.fotafetcher	1
com.hcom.android	7
com.jwsoft.nfcactionlauncher	1
com.delta.mobile.android	2
com.hd.android.video.player	1
com.hellofresh.androidapp	6
com.appspot.swisscodemonkeys.apps	2
com.sixt.reservation	3
tv.periscope.android	5
com.mo2o.alsa	3
com.cgollner.unclouded	1
com.udemy.android	4
com.olacabs.olastore	3
com.sonymobile.runtimeskinning.picker	1
com.dailyyoga.inc	2
com.google.android.apps.docs	1
com.dv.adm	3
com.wunderkinder.wunderlistandroid	1
com.google.android.apps.gmoney	3
another.music.player	1
zena.dominos	2
com.bt.bms	1
com.done.faasos	1
com.fixture.laliga	2
com.Creata.jobsearch	3
com.hedonistic.superfastwebdl	1
com.microsoft.office.outlook	7
com.relayrides.android.relayrides	4
com.here.app.maps	2
com.usablenet.mobile.walgreen	1
com.booking	2
com.google.android.syncadapters.contacts	1
com.textra	1
com.fusionprojects.edmodo	2
com.withings.wiscale2	1
com.jb.gosms	8
doormint.blackcottonsolution.com.doormint	2
com.apusapps.tools.flashtorch	3
com.blodhgard.easybudget	2
com.tinder	6
com.inditex.zara	1
com.bethsoft.falloutcompanionapp	1
com.androits.compass.free	1
com.kittoworks.whyphoneisslow	2
com.studiosol.palcomp3	4
com.bigbro.ProcessProfiler	1
com.mobikwik_new	3
com.citc.asap	1
com.trello	2
com.application.zomato	2
com.cool.taskkiller	1
com.pr0gramm.app	2
com.acmeaom.android.myradar	5
com.adobe.air	5
com.okcupid.okcupid	3
com.linkedin.android.jobs.jobseeker	1
com.nekki.shadowfight	13
com.dropbox.android	1
com.slacker.radio	2
com.logitech.harmonyhub	1
com.jiubang.alock	3
com.aol.mobile.engadget	1
io.crash.air	1
com.weather.Weather	9
br.com.net.netapp	1
com.digidust.parispiscines	1
com.comuto	1
com.seatgeek.android	6
com.ftw_and_co.happn	1
com.memrise.android.memrisecompanion	2
com.whisperarts.kids.colors	1
com.hootsuite.droid.full	4
com.kennyc.open.imgur	5
com.kidint.application	5
io.github.hidroh.materialistic	1
com.google.android.apps.plus	2
com.boxer.calendar	1
com.cmtelematics.drivewell	1
com.htc.android.mail	1
com.tomtom.gplaybeta.navapp	2
com.groupme.android	2
com.prisaradio.replicapp.cadenaser	1
com.mad.tihh.mixtapes	2
com.battlelancer.seriesguide	1
it.telecomitalia.calcio	2
com.tap4fun.galaxyempire2_android	11
com.nianticlabs.pokemongo	3
ch.sbb.mobile.android.b2c	1
com.banksimple	1
ama.app.ipdiscovery	3
com.lifx.lifx	1
com.sololearn.python	2
com.appspot.swisscodemonkeys.detector	1
com.ninefolders.hd3	2
com.episodeinteractive.android.demi	6
com.s.antivirus	2
gr.blogspot.feasyapps.animalsforkids	4
mobi.byss.instaweather.watchface	1
com.qihoo.security	9
com.nest.android	1
com.trtf.blue	1
com.sonyericsson.album	1
com.worldmate	1
com.commind.bubbles	4
mobi.infolife.taskmanager	5
com.jrummy.busybox.installer.pro	1
com.ticketmaster.mobile.android.na	3
com.coremobility.app.vnotes	4
com.lguplus.homeiot	5
com.yoc.swiss.swiss	2
com.connectionstabilizerbooster	3
com.mixcloud.player	1
com.pddstudio.earthviewer	1
ppl.unity.junglecubes	8
com.foursquare.robin	4
com.disney.datg.videoplatforms.android.abcf	1
com.thuuz.mob	3
com.sonymobile.moviecreator.rmm	1
com.appseleration.android.selfcare	1
com.microsoft.skydrive	5
com.nytimes.android	2
com.samsung.android.sm.devicesecurity	1
com.wordreference	20
com.bethsoft.falloutshelter	2
ru.vtb24.mobilebanking.android	1
com.aviary.android.feather	2
com.flipkart.android	4
com.lookout	2
com.mobimate.cwttogo	1
com.axs.android	2
com.miniclip.agar.io	6
com.sx.puzzingo	4
de.dastelefonbuch.android	3
com.snapchat.android	2
com.logdog.websecurity	5
com.ringapp	2
com.homeboy	2
com.tvguidemobile	12
com.savageorgiev.blockthis	1
androidlab.allcall	1
com.sonymobile.googleanalyticsproxy	1
com.mufumbo.android.recipe.search	2
com.bsbportal.music	3
com.mg.alertspro	1
com.npi.wearminilauncher	4
md.StarsoftEastSRL.gusto	2
com.microsoft.delvemobile	1
com.chris.mydays	1
com.kingstudio.purify	1
com.viaforensics.viaprotect.android.agent	1
com.mobirix.stormdefense	5
org.M.alcodroid	3
com.boxer.email	1
com.whaleshark.retailmenot	4
ch.protonmail.android	1
org.mozilla.fennec_aurora	47
com.wunderground.android.weather	7
com.lexa.fakegps	2
com.dropbox.carousel	1
com.myus.app	1
ru.rutube.app	1
com.webroot.security	1
com.waze	2
com.kongregate.mobile.adventurecapitalist.google	9
com.uefa.euro2016	7
com.somafm	1
com.pinger.textfree	1
com.sesameworkshop.elabcs.play	1
imoblife.toolbox.full	5
com.aspiro.tidal	4
com.smartwatcher	1
com.turner.wbb2016	2
com.danvelazco.fbwrapper	2
nz.co.trademe.trademe	3
de.payback.client.android	1
com.koushikdutta.tether	1
com.sonymobile.email	1
com.movile.android.learning.donabenta	3
com.google.android.backuptransport	14
com.pushbullet.android	1
net.p4p.chest	2
com.truecaller	9
com.google.android.gm	3
com.supercell.clashroyale	3
com.primeburst.entertainment.mobile.data.hacker.prank.free	4
com.evernote.skitch	1
com.asus.splendid	1
co.bytemark.cmta	1
com.android.providers.downloads.ui	7
com.benchbee.AST	3
com.protrade.sportacular	2
com.stac.empire.main	8
com.icemobile.albertheijn	1
com.microsoft.kapp	4
com.hornet.android	1
com.salesforce.admin1	1
com.appfactory.swipely	2
com.verizon.myfios	4
com.handmark.expressweather	24
com.handcent.nextsms	1
com.kakarod.bighunter	3
com.quvideo.xiaoying	1
com.newegg.app	3
com.apusapps.launcher	5
com.gmail.kach.ivor.SwipeSnake	4
com.vklocks.bluetooth.hacker.mchack	5
com.dotc.ime.latin.flash	1
be.fleetanddrivercare.drivingapp	1
fr.lekiosque	1
com.avast.android.at_play	1
com.macropinch.pearl	3
org.sharethemeal.app	2
com.d3p.mpq	7
com.gotv.nflgamecenter.us.lite	2
com.joelapenna.foursquared	4
com.hm	5
com.cyanogenmod.lockclock	1
com.t11.skyviewfree	1
com.vp.alarmClockPlusDock	2
com.igg.android.im	2
com.advancedprocessmanager	1
com.appsropos.whois	4
com.wikia.singlewikia.fallout	2
com.aiqidi.nemo	1
by.ai91.lyfoes	1
com.box.android	2
com.gto.zero.zboost	5
com.mobirix.playmaze	2
my.googlemusic.play	2
com.google.android.apps.books	1
com.lionmobi.powerclean	2
finarea.MobileVoip	1
com.pandora.android	7
com.soundcloud.android	7
org.mozilla.b2gdroid	1
com.qualcomm.timeservice	1
com.target.ui	4
com.coast2coast.eazemd	1
com.verizon.messaging.vzmsgs	5
com.mtechnology.demopanel	1
com.paypal.android.p2pmobile	1
com.oculus.home	1
com.sonyericsson.android.socialphonebook	1
com.outfit7.bubbleshooterbattle	5
com.ludia.panda	7
com.despdev.silver_and_gold_price_calc	6
com.toptools.rootmaster360	1
it.wind.myWind	1
com.fitnesskeeper.runkeeper.pro	4
com.yandex.launcher	3
com.dhgate.buyer	1
org.chromium.chrome	12
com.lastpass.authenticator	1
com.masterdangermoral.wander	1
com.magisto	3
com.google.android.apps.messaging	1
com.binarytech.fxsignals	1
com.natgeo.tv	2
com.ketchapp.stack	10
com.wanmei.mini.crossgate.twiwplay	3
bbc.mobile.news.uk	1
com.infraware.office.link	2
xcxin.filexpert	1
AutomateIt.mainPackage	1
cm.aptoide.pt	3
org.blackmart.market	2
com.avast.android.wfinder	1
com.alphonso.pulse	1
air.ITVMobilePlayer	2
com.misonicon.signalbooster3g4g	8
com.gameloft.android.ANMP.GloftGOHM	1
mnn.Android	1
com.southwestairlines.mobile	2
com.jb.emoji.gokeyboard	4
com.netgate	1
de.WDR.DerElefant	1
com.usaa.mobile.android.usaa	1
com.buymeapie.bmap	4
com.natewren.piptecgreen	1
nz.co.stuff.android.news	6
tv.peel.app	1
edu.berkeley.icsi.sensormonitor	1
cc.moov.one	1
com.cmplay.tiles2	13
com.facebook.pages.app	1
com.bundesliga	1
clean.connection	2
com.tickpickllc.ceobrien.tickpick	6
am.sunrise.android.calendar	1
com.appquiz.Allroad_race	2
com.backdrops.wallpapers	4
com.aupeo.AupeoNextGen	1
com.chase.sig.android	1
com.sirma.mobile.bible.android	3
com.concur.breeze	1
com.zynga.words	15
com.limatechnology.lima.android	1
com.ea.game.starwarscapital_row	4
com.avis.androidapp	3
com.augmentra.viewranger.android	1
im.gitter.gitter	3
net.techet.netanalyzerlite.an	2
com.xda.labs	1
com.farproc.wifi.analyzer	3
com.outfit7.talkingtom2free	6
com.mcentric.mcclient.FCBWorld	2
com.robinhood.android	1
com.essence.linuxcommands	2
com.innogames.foeandroid	3
eu.prangel.netsaver	3
net.simplyadvanced.ltediscovery	2
org.zwanoo.android.speedtest	22
com.facebook.appmanager	1
com.infonow.bofa	1
com.itasoftware.android.airshop	1
com.amazon.mp3	3
com.duolingo	3
air.kukulive.mailnow	2
com.jeon.blackbox	1
com.rhmsoft.fm	9
com.dealnews.android.ui	2
com.mo2o.vueling	5
com.scribd.app.reader0	1
biblereader.olivetree	4
org.gnucash.android	1
mmapps.mirror.pro	8
com.episodeinteractive.android.catalog	6
com.facebook.moments	1
ch.digitalkingdom.yamgun	1
br.com.bemobi.appsclub.vivo	1
com.heatlhx.pomco	2
com.fitnow.loseit	4
ipnossoft.rma.premium	1
com.sec.android.app.sbrowser	96
com.tutoplay.app	2
com.privacystar.android.metro	1
com.etsy.android	2
de.migali.soft.apkinfo	2
com.grindrapp.android	7
co.vine.android	1
com.untappdllc.app	4
com.ridewith	1
com.creditsesame	1
com.mastercomlimited.snake3d	9
com.locationlabs.finder.sprint	3
com.lge.email	8
com.functionx.viggle	1
com.directv.dvrscheduler	2
com.wetter.androidclient	1
com.busuu.android.de	1
com.freeit.java	1
com.staircase3.opensignal	4
com.primarkcatalogo	3
kz.galan.antispy	9
com.fox.now	10
co.kr36.krypton.r	5
com.alensw.PicFolder	4
com.mundodescuento	2
com.shazam.android	9
es.tid.gconnect	2
com.gh4a	2
com.Slack	2
com.xiaomi.hm.health	1
com.tmobile.pr.mytmobile	1
com.ubisoft.assassin.pirates	4
com.tshare.explorer	2
com.samsung.oh	1
com.meetup	1
com.zingbox.manga.us	3
com.laurencedawson.reddit_sync.pro	5
com.itbenefit.android.calendar	1
com.linkedin.android	30
air.RunPee	2
com.cloudmagic.mail	1
com.aha.android.app	4
com.fusionmedia.investing	5
uk.co.economist	6
com.andrewshu.android.reddit	51
org.indywidualni.fblite	3
in.amazon.mShop.android.shopping	1
com.tranzmate	3
com.oasisfeng.greenify	2
com.utorrent.client	1
com.cootek.smartinputv5	1
com.episodeinteractive.android.campuscrush	1
com.vendini.walletini	1
com.greenlionsoft.free.madrid	1
com.ijinshan.kbatterydoctor_en	13
com.fasten	1
com.flayvr.doctor	1
br.com.buscape.MainPack	2
com.bskyb.sportnews	6
com.skyblue.pra.kera	1
com.ketchapp.twist	9
com.genius.android	2
com.google.android.music	8
com.airberlin.airberlin	1
com.speaktoit.assistant	2
com.actionlauncher.playstore	1
com.cmcm.locker	5
media.audioplayer.musicplayer	6
music.bassbooster.equalizer	1
com.homeaway.owner	1
com.bartat.android.elixir.widget	2
com.indiegogo.android	3
com.db2.apps.networkbooster	4
com.rogers.radio.android	4
com.getsomeheadspace.android	5
com.diune.pictures	1
mobi.ifunny	2
com.viber.voip	7
com.skibapps.cellspycatcher	1
com.medscape.android	1
com.target.socsav	1
com.foap.android	5
com.sonymobile.storagechecker	1
net.p4p.legs	2
com.kingroot.kinguser	1
com.nordcurrent.canteenhd	9
com.car2go	4
de.zdf.mediathek.tivi	1
com.planetromeo.android.app	1
com.weplaydots.twodotsandroid	26
com.olacabs.customer	7
com.bluebelllush.android_highschoolloves	22
jp.forkhub	1
com.zapper.android	2
com.zdf.android.mediathek	2
com.lionmobi.battery	1
com.sonymobile.support	1
ram.booster.acelerador.es	7
tv.twitch.android.app	2
com.mcdonalds.app	5
com.shazam.encore.android	2
com.keerby.adaware	2
com.sonymobile.playanywhere	1
fr.alkeo.android.danstonchat	6
com.zynga.wwf2.free	47
com.magzter.discoverychannelmagazineindia	1
org.faustoiocchi.dei	2
com.handmark.metro.launcher	1
com.adidas.micoach	1
com.spothero.spothero	8
com.accuweather.paid.android	1
com.cmcm.lite	2
com.hta.snake	3
com.orbital.brainiton	4
com.garmin.android.apps.connectmobile	2
com.redbull.wallpapers	4
com.fungamesforfree.colorfy	3
ch.nzz.mobile	10
com.UCMobile.intl	2
com.onegogo.explorer	10
com.linkedin.pulse	1
com.intele.nsbmob.app	1
com.discoverfinancial.mobile	2
com.mrnumber.blocker	2
com.innovativelanguage.innovativelanguage101	1
com.justeat.app.uk	3
org.me.mobiexpensifyg	2
com.microsoft.xboxone.smartglass	1
com.sonymobile.simlock.service	1
com.Splitwise.SplitwiseMobile	1
air.com.peppapig.activitymaker	1
com.estimote.apps.main	1
com.androvid	1
com.ea.gp.fifaworld	4
com.redarbor.computrabajo	4
com.sonyericsson.trackid	3
com.Fisherman.Greekwpa	1
com.libii.perfectbeachday	9
com.accuweather.android	2
com.ebay.mobile	4
com.tencent.mm	1
com.rageconsulting.android.lightflowlite	1
com.asus.ime	1
com.wallapop	6
com.supercell.clashofclans	3
me.onemobile.android	6
com.pocketprep.cissp	1
com.google.android.apps.docs.editors.sheets	2
com.plexnor.gravityscreenofffree	1
com.indeed.android.jobsearch	8
com.masarat.salati	2
mobi.drupe.app	1
com.elixrapp	1
uk.co.ee.myee	2
com.germanwings.android	1
cn.andouya	3
com.smartsurfernew	6
com.syntellia.fleksy.keyboard	3
ch.pala.resources	1
com.BenLin.BLPowerPointRemote.Free	3
com.mttnow.droid.easyjet	1
com.jb.gokeyboard.theme.ztquality.getjar	1
com.noodlecake.RadBoarding	2
com.tinyco.familyguy	3
lunosoftware.nflscores	1
com.iabuzz.puzzle4kidsAnimals	4
com.mxdata.tube.Market	1
com.whirlscape.minuumfree	1
com.powerpoint45.launcher	3
com.tinyco.avengers	7
com.touchtype.swiftkey.beta	1
com.jawbone.up	2
com.sony.playmemories.mobile	1
org.jw.jwlibrary.mobile	2
com.amazon.clouddrive.photos	1
com.fortafygames.colorswitch	2
com.qnap.qfile	1
com.s.cleaner	1
com.teslacoilsw.launcher	1
com.microsoft.amp.apps.bingnews	1
com.sec.android.widgetapp.locationwidget	1


==> data_output/bw_waste.tsv <==
com.lsdroid.cerberus	40966	0.0
com.fasca.fastonero.fastoneclickroot	1321380	0.0
com.texty.sms	2031	0.0
com.edreams.travel	5315	97.7422389464
com.mdroidapps.easybackup	1402	2.85306704708
se.feomedia.quizkampen.de.premium	1257	72.7923627685
com.sponge.adarkdragonfree	6579266	54.9347298012
com.quirky.android.wink.wink	151779	17.8924620666
co.uk.syslynx.wifiwebloginapp	3087	0.0
com.theHaystackApp.haystack	5925	19.2742616034
mobi.infolife.taskmanager	11941	48.6810149904
com.mastercomlimited.climbrace	2751	41.8393311523
zeyt.mob	407082	0.0
com.lge.formmanager	15786	0.0
com.acrossair.tvguideuk	4896962	5.21596859441
it.mvilla.android.fenix	32762567	1.78762854571
me.opencalls	4795	0.0
br.com.tapps.sharkevolution	15038566	55.1455171989
free.reddit.news	238421	22.196450816
com.microsoft.amp.apps.bingweather	54226	0.0
org.jw.jwlibrary.mobile	8581	27.1063978557
com.thomsonreuters.reuters	5509	0.0
com.sirius	1511	21.1780277962
com.todoist	38812	3.7926414511
com.fivemobile.thescore	26803639	2.07518837274
com.htc.cs.dm	11231	0.0
com.eni.enjoy	99971	0.100029008412
flipboard.boxer.app	4312	100.0
com.myyearbook.m	65109	40.3707628746
com.giphy.messenger	2421	0.0
org.quantumbadger.redreader	2700	0.0
com.jb.zcamera	176366	75.5888323146
com.microsoft.outlookgroups	45544	24.2337080625
com.amazon.phoenix	2209	0.0
com.tomtom.gplay.navapp	80464	0.0994233446013
com.yoc.swiss.swiss	13312	4.80769230769
com.ponphy.engineermode	3690	0.0
com.bitdefender.clueful	416250	0.0
com.slashmobility.fcbsocis	5974	0.0
com.aa.android	43451	38.3351361304
com.fiberlink.maas360.android.pim	214670	0.0
com.smartthings.android	39695	0.0
com.cyngn.themestore	3244	0.0
com.adam.aslfms	2075	0.0
com.perseus.net	7191	1.66875260743
com.gogii.textplus	2260	1.76991150442
com.earnworld.quickoffer	5159	0.0
com.kingouser.com	23139	0.345736635118
com.antispycell.connmonitor	3769530	0.896636981268
zulu.trade.app	112976	0.0
com.sonymobile.androidapp.gridcomputing	2014171	0.91074690282
com.sei.android	163057	99.9509374023
com.baseapp.eyeem	17426	96.7118099392
air.com.vudu.air.DownloaderTablet	1334538	88.059987801
com.limatechnology.lima.android	1738467	0.272826576518
com.getpebble.android.basalt	4897195	0.925631917863
se.warting.whatsnew	65582	0.0
com.natewren.piptec	2026	1.97433366239
com.fqhx.speedscanner	2325	0.0
se.prisjakt.pricespy	25737	41.5471888721
com.mobileposse.client	5997260	27.6305179365
ipnossoft.rma.premium	148301	2.02695868538
com.ls.iris.apps.recorder.light	1080	0.0
com.verizon.fiosmobile	12075	84.4306418219
com.RogerRomero.Spyfall	1981465	50.8025122826
com.samsung.android.app.taskedge	67231	0.0
com.grubhub.android	3772	44.1675503712
co.smartwatchface.scuba.diver.watch.face.android.wear	15896	0.0
com.walmart.android	6324	100.0
com.pagerduty.android	36278	0.0
com.appspot.scruffapp	8135368	1.1827983688
com.free.waze.gpsmap.tips	19598	58.9652005307
mobi.infolife.eraser	475099	99.7486839585
org.nativescript.simpledato	3689	0.0
com.justeat.app.es	19208	60.4695960017
com.verizon.myfios	2808	56.801994302
fr.alkeo.android.danstonchat	1730116	24.3638576835
com.flyinglife.flyinglife.guardcam	108727	0.0
com.plexapp.android	260214	0.0
com.jmz.soft.twrpmanager	2721	100.0
com.huawei.android.hwouc	24471	0.0
com.sonelli.juicessh	369641274	0.00362513629904
com.gopro.smarty	3976	9.05432595573
com.frostwire.android	326703	0.0
com.musicplayer.music	269039	99.9330952018
com.psyrus.packagebuddy	820820	25.9580663239
org.schabi.newpipe	36342454	1.56147133047
com.tripit	5489	0.0
se.footballaddicts.livescore	364522	5.94065653102
com.alaskaairlines.android	156404	2.15275824148
com.spotify.music	17002700377	0.0154567212368
com.anghami	4400	1.81818181818
com.ticketmaster.mobile.android.na	336226	2.36448103359
com.netatmo.thermostat	20796	100.0
fm.last.android	6279	0.0
com.samsung.android.spay	4560	94.7368421053
com.lsdroid.cerberuss	96315	0.0
com.clearchannel.iheartradio.controller	8590184	26.9888048964
com.mm.caocao	85062	40.5092755872
com.privateinternetaccess.android	8180	0.0
com.ijinshan.kbackup	73479	9.06109228487
com.frandroid.app	1814207	0.086208464635
com.blork.anpod	18648	0.0
se.appcorn.Blocket	2198	0.0
com.avast.android.applocker	55344	88.1215669269
edu.byu.tlsresearch.benchmarker	27690928813	0.0
com.mobikwik_new	13098	39.0975721484
www.ingdirect.nativeframe	1319159	0.0
com.amazon.drive	14186	0.2819681376
com.sonymobile.moviecreator.rmm	2218	98.1965734896
com.npcore.hieuha.zombiezero	4548	0.0
com.ttxapps.drivesync	198297	0.676762633827
com.fsecure.freedome.vpn.security.privacy.android	139571	0.0
com.adorocinema.android	12081	1.98659051403
com.htc.launcher	103399	0.0
com.mg.meteoearth	302261	0.0
com.outfit7.talkingtom2free	4721881	10.4171833216
com.tutoplay.app	43365952	0.0541992021759
com.nianticproject.scout	2245	0.0
com.nightboost.kids.animals.lite	1085	0.0
com.tradehero.th	453383	35.3581850224
com.blizzard.wtcg.hearthstone	154149	3.71393911086
com.cootek.smartinputv5	22016	68.0823037791
de.avm.android.fritzapp	13846	0.0
com.nstudio.weatherhere.free	1572	100.0
com.yinzcam.nba.warriors	1297166	0.0
air.com.nbcuni.com.nbcsports.liveextra	195120	0.266502665027
com.ksmobile.cb	2060225	11.7545899113
com.tesco.grocery.view	148961	3.24245943569
com.novvia.fispy	12866	90.9839888077
com.cleanmaster.security	145594	86.6690935066
bitsie.playmee.musicplayer.free	442137	13.4236673248
com.turboc.cleaner	803935	89.1591981939
com.expedia.bookings	197467	53.7958241124
com.rtve.clan	1820748	0.788357312489
com.cyanogen.ambient.core	267489	0.0
com.inditex.ecommerce.zarahome.android	18599597	0.0
com.samsung.android.themestore	7559	0.0
com.flynx	561275	27.7224177097
com.news24.ui.core	6575	0.0
at.ner.lepsWorld2	4449353	0.985603974331
com.facebook.katana	2782949402	6.76121365573
com.breakingnews	1000533	41.4087291474
com.quidco	2358	100.0
org.iseclab.andrubis	4197961	0.0472848604358
com.codecomputerlove.higherlowergame	5057234	10.2246010369
com.sony.nfx.app.sfrc	459015	0.0
app.greyshirts.firewall.beta	25305	100.0
com.sprint.zone	11454	44.0632093592
com.htsu.hsbcpersonalbanking	30979	59.7178733981
com.authy.authy	20211	80.3671268121
com.natewren.piptecgreen	17989	0.222358107733
com.linkedin.android.connected	2188	100.0
com.movistar.android.mimovistar.es	36048	25.8544163338
ru.sberbankmobile	4830	0.0
com.dvtonder.chronus	66828	0.0
powercam.activity	3594	0.0
com.dictionary.paid	53999	0.0740754458416
com.weather.Weather	1563429	3.12735659886
com.clairmail.fth	4073604	0.000981931478858
com.duosecurity.duomobile	7898	14.5100025323
com.valvesoftware.android.steam.community	13458	0.0
com.kiloo.subwaysurf	28144151	49.1643006037
com.pumestudio.storywalkerUsera	297998	1.3520224968
com.opera.mini.native.beta	257857	1.78315888264
com.happyfresh.android	26455	58.10999811
com.crunchyroll.crunchyroid	250865	4.10659119447
com.chess	7551300	0.713042787335
com.divum.MoneyControl	5438	33.1004045605
au.com.shiftyjelly.pocketcasts	759661788	0.0
com.sec.android.GeoLookout	16144	32.0924182359
com.GetRichOrDieSmoking	11678	42.2161328995
jp.co.hit_point.nekoatsume	203873	51.7905755053
net.inverline.bancosabadell.officelocator.android	1357908876	0.198000546835
com.sciencedaily.sciencedaily	5503	0.0
net.techet.netanalyzerlite.an	103041	0.492037150261
air.com.oak.OddSocksMob	34756753	1.71505951664
com.mxtech.videoplayer.ad	84407	85.9288921535
com.rlk.applock	1718	0.0
com.subakolab.tottoko	2799675	100.0
com.simplysoftware.unlocatorautoupdate	1600	0.0
com.cypressworks.changelogviewer	1577742	0.0
com.opensignal.weathersignal	54660	0.0731796560556
info.matthewwardrop.scholarley	49881	0.0
com.cradle.iitc_mobile	3153970	0.114015035019
com.gamehivecorp.taptitans	12000779	99.9090392382
com.wordreference	1411823	45.0849716997
com.goldenfrog.vyprvpn.app	84689	6.88991486498
com.levelup.touiteur	99100680	0.677214323857
com.ibotta.android	15401	71.4888643595
com.facebook.lite	3007439	27.9447396938
org.kman.AquaMail	40423144	0.0
com.amazon.mShop.android	2804194	1.40357621477
com.ovilex.farmersim2015	921175	0.365402882189
Draziw.Button.Mines	1308188	23.7984907368
com.motorola.omni	3548	0.0
com.samsung.android.allshare.service.mediashare	16111	0.0
com.wered.sensorsmultitool	235080	0.0
info.lamatricexiste.networksearch	1859523	19.9367257087
com.opengarden.firechat	1279	100.0
net.frakbot.FWeather	4362	100.0
com.ghostery.android.ghostery	6866	1.16516166618
com.orchid.malayalam_dictionary	1720	39.5348837209
com.sec.android.app.shealth	304308	0.0
me.danielbarnett.addresstogps	32848	5.59547004384
com.intuit.turbotax.mobile	21589	0.55583862152
com.microsoft.office.word	45367	54.6454471312
com.amazon.ember.android	64924	94.0915532007
com.doubleTwist.androidPlayer	8440	0.0
com.austrian.connector.android	121968	13.1329529057
com.yahoo.mobile.client.android.weather	87031	25.251921729
me.bluemail.mail	2070	0.0
com.thiyagaraaj.unixcommands	733422	15.0146845881
com.mybasis.android.basis.peak	1463238	91.7079791531
com.myairtelapp	37345553	0.332494741743
com.youdao.dict	16064	0.0
com.doapps.android.mln.MLN_949a5d4124213f3cf04fc575d0765725	1710	0.0
com.pandg.vogue	2299171	23.1441680501
com.sprint.w.v8	7878	51.3962934755
com.airfrance.android.dinamoprd	63059	46.2439937202
com.mg.android	726209	1.19882843644
com.ea.game.tetris2011_row	70335	99.7725172389
nicolasb1.network.debug	2291	0.0
com.ahnlab.v3mobileplus	131858	0.0
es.yelmocines.geopush	45507	0.0
com.letv.bugpostbox	14279	0.0
com.samsung.android.email.provider	27087	0.0
com.hd.android.video.player	21210	0.3771805752
com.dailyyoga.inc	20752	23.6410948342
com.mg.weatherprohd	31926	0.0
com.zoiper.android.app	1125	0.0
com.bt.bms	2275	92.967032967
com.done.faasos	110012	4.07773697415
com.relayrides.android.relayrides	606464	97.1505316062
com.withings.wiscale2	416810	35.4859528322
ppl.unity.junglecubes	11471543	61.1744209127
com.apusapps.tools.flashtorch	549890	75.3848951609
com.tinder	3380755	2.65248443025
com.sec.android.daemonapp	403540	0.0
com.sonymobile.experienceflow2	1665	100.0
com.tuenti.messenger	18916401	3.3335833809
com.application.zomato	23194	10.463913081
com.orvibo.irhost	167882	0.0
com.adobe.air	883057	67.9046765951
com.okcupid.okcupid	988164	36.8553195623
com.nekki.shadowfight	3984756	48.9407883444
com.dropbox.android	1874155	0.00213429518903
com.slacker.radio	6836	81.8607372733
com.ftw_and_co.happn	4953	1.61518271754
net.nurik.roman.muzei	2891486	0.0
com.verizon.messaging.vzmsgs	4800709	5.18548406079
com.boxer.calendar	28582	82.3805192079
com.cmtelematics.drivewell	592582	9.62600956492
com.gameloft.android.ANMP.GloftDYHM	126701278	99.9308728362
com.prisaradio.replicapp.cadenaser	29558	100.0
com.target.socsav	9496	100.0
com.samsung.android.email.ui	11444	0.0
com.banksimple	2155	1.85614849188
com.justeat.app.uk	65282	23.9147084955
com.appspot.swisscodemonkeys.detector	292081	78.919888661
com.pocketprep.cissp	8879	5.75515260728
ch.migros.app	75052	0.0
com.nest.android	29359	23.4238223373
com.coremobility.app.vnotes	129801	19.7872127333
com.connectionstabilizerbooster	4187664	0.140340772326
com.socialquantum.acityint	2541266	0.120451774824
com.nvidia.ota	2856	0.0
kz.galan.antispy	5298298	0.506615520682
com.mobimate.cwttogo	29416	39.1555615991
com.axs.android	2120309	0.0693766804744
com.vzw.hss.myverizon	5507	0.0
io.tapdeck.android	8930772	1.52760590014
nz.co.trademe.trademe	4825	90.8808290155
com.chris.mydays	3260	40.6134969325
com.kingstudio.purify	3608288	0.031039650937
com.imo.android.imoim	7920	0.0
org.M.alcodroid	363042	100.0
com.boxer.email	137201	0.058308612911
ch.protonmail.android	7991	18.9087723689
com.zhiliaoapp.musically	7224921	0.879552869851
com.tomtom.mysports	35787	1.51451644452
com.somafm	31909988	0.0461861659114
mobi.yellow.booster	50137	11.3748329577
at.spardat.quickcheck	6910	0.0
com.movile.android.learning.donabenta	193915	3.99711213676
net.p4p.chest	4869	100.0
com.evernote.skitch	5706	65.6852436032
com.ubs.swidKXJ.android	9042	0.0
com.protrade.sportacular	1176911	3.79017614756
arun.com.chromer	10206	0.0
com.alibaba.aliexpresshd	57565195	0.0177485718584
com.handcent.nextsms	13800	99.0
ch.heiniger.michael.phonelocator	151555	0.0
com.kakarod.bighunter	8463	1.89058253574
com.newegg.app	447450	0.214549111633
cn.edaijia.android.client	4582	0.0
net.darksky.darksky	15583	0.0
com.loxone.kerberos	97686	0.0
com.minicabit.android	326652	1.22178954973
com.macropinch.pearl	86632	0.717979499492
com.d3p.mpq	1611962	6.72075396318
com.gameloft.android.gdc	1336	100.0
com.microsoft.office.powerpoint	583632	10.8494736409
com.aiqidi.nemo	1268	96.8454258675
lt.zet.tamo	2443	0.0
net.battlescribe.rostereditorpro	6557700	0.0
com.qualcomm.timeservice	517917	0.323410894024
com.iphonedroid.radiomarca	73319	12.6774778707
goldenshorestechnologies.brightestflashlight.free	345564	99.1975437256
com.ludia.panda	48875446	68.2462846477
com.ubercab	10817483	4.75556097477
com.toptools.rootmaster360	1969	6.09446419502
org.chromium.chrome	3805832	2.90837850961
my.googlemusic.play	17009	99.7648303839
com.ketchapp.stack	21487597	54.2846508151
com.misonicon.signalbooster3g4g	75594	100.0
tv.peel.smartremote	15998	24.3217902238
at.rundquadrat.android.r2mail2	58633	0.0
cc.moov.one	408522	4.54957138171
com.freedompop.ott	554009	0.0
com.facebook.pages.app	87441	67.6307453025
com.tickpickllc.ceobrien.tickpick	238956	24.5346423609
com.sirma.mobile.bible.android	594474	0.834687471614
keepass2android.keepass2android	3562	0.0
mobi.lockdown.wallz	348478	0.0114784864468
co.smartwatchface.simplistics.watch.face.wear	14708	0.0
com.augmentra.viewranger.android	791108	1.11969541453
com.farproc.wifi.analyzer	477047	0.129966229743
com.thapasujan5.serversearch	10505	0.0
com.espn.score_center	26942	0.0
com.rootmetrics	2397	0.0
com.facebook.appmanager	53112	78.232791083
com.infonow.bofa	5214930	0.000767028512367
com.duolingo	2317122	9.11557526967
com.westpac.cashtank	25083	0.0
com.heatlhx.pomco	660894	4.15195175021
com.sofascore.results	18927	100.0
de.migali.soft.apkinfo	58993	100.0
com.untappdllc.app	1309797	1.76645693951
com.amazon.fv	1970	0.0
reddit.news	4635687	0.153957762895
com.busuu.android.de	8481161	100.0
com.mundodescuento	5013	75.4438460004
com.shazam.android	11571621	97.4950095583
com.lovevalencia.lovevalencia	7230153	0.0
com.vlingo.midas	3017	0.0
com.tmobile.pr.mytmobile	357081	0.011201940176
com.tshare.explorer	134656	78.0403398289
com.xiaomi.xmsf	8234	0.971581248482
com.zingbox.manga.us	16262318	0.0305798964207
com.cloudmagic.mail	11121851	2.54642864753
mobi.infolife.cache	125037	3.25423674592
uk.co.economist	19958259	0.0282840301852
com.tranzmate	6112082	0.461217634187
com.oasisfeng.greenify	6791	100.0
com.ijinshan.kbatterydoctor_en	1423644	70.5085681533
com.actmobile.dashnet	1537	0.0
com.fasten	1280	42.5
com.snipsnap.snipsnapapp	4681	1.70903653066
com.handycloset.android.eraser	36852	0.976880494953
com.creativetrends.folio.app	1822	73.65532382
org.telegram.plus	45273	0.0
com.glidetalk.glideapp	5266	0.0
taxi.android.client	46388	5.28800551867
com.ifttt.dobutton	281757	0.0
com.seasmind.android.gmappmgr	2151	0.0
com.rogers.radio.android	111301	77.5689346906
DNS	489370115	0.0
com.skibapps.cellspycatcher	6873	1.16397497454
com.sonymobile.storagechecker	109253822	0.000138210267829
net.p4p.legs	1641	100.0
com.olacabs.customer	5062543	0.434939515575
org.dmfs.caldav.lib	57394	0.0
com.tripadvisor.tripadvisor	16921	12.2510489924
com.mcdonalds.app	346378	97.8136602209
com.deltadental.HealthApp	11211	0.0
nz.mega.android	56589051	0.0
com.godvillegame.android	383461	0.0
com.redbull.wallpapers	3968645	0.6333143932
com.fungamesforfree.colorfy	175170	1.85476965234
com.mufumbo.android.recipe.search	19417	32.5075964361
com.teslacoilsw.launcher	9176	92.5893635571
com.agilebits.onepassword	471002	0.0
air.com.peppapig.activitymaker	17067971	0.011670983036
com.redarbor.computrabajo	147392	74.3493541033
com.Fisherman.Greekwpa	15394	2.85825646356
com.tencent.mm	1758058	0.0136514267447
com.twentyfivesquares.press	323385	0.0
com.supercell.clashofclans	14468925	76.2110937751
de.schildbach.oeffi	4536922	0.0
com.alexvas.dvr.pro	51680931009	0.0
com.flashseats.v2	8030	0.0
com.fullpower.applications.binoculars	25074	0.0
com.nis.app	986083	4.30602697745
kr.co.seworks.sguard	3108	0.0
net.wigle.wigleandroid	55755	0.0
no.nrk.yr	56645	0.0
air.com.barabanov.mc24	263088	0.0380100954814
ch.iAgentur.i20Min	4456	0.0
com.contegoview.terrorview	1406714	0.00568701242754
com.BBsRs.HSPAP.Tweaker	1628	0.0
com.uefa.uel	83540	0.468039262629
org.npr.android.news	349071	8.85521856585
ca.sk.gov.saskalert	16533	0.0
com.cleanmaster.mguard	8576000	27.8477262127
com.dodock.footylight.android	401832	0.0
info.guardianproject.otr.app.im	133779	0.0
cz.martykan.forecastie	340522	0.0
com.parkwhiz.driverApp	111836	90.6148288565
me.scan.android.client	3982	100.0
fr.gqmagazine.android	1869717	0.955920067048
omnigon.rugby	2555	0.0
ch.bitspin.timely	3388	0.0
com.newsblur	37181507	16.0077992535
com.ssk.snkfrts	521969	46.0383662631
org.adaway	2383708	0.0
com.sonyericsson.android.camera	2670	68.3146067416
com.abs.cpu_z_advance	18500	3.74054054054
com.cleanmaster.sdk	72024	62.0196045763
com.meecel.feedreader.RssDemonAd	4045407	0.0
com.github.mobile	1607527	67.0556077752
com.planetromeo.android.app	17704	1.77361048351
com.lafourchette.lafourchette	1713711	12.5425465554
com.bubblesoft.android.bubbleupnp.unlocker	205530	0.0
in.alphawolf.wallmax	2013	0.0
co.romesoft.toddlers.memory.birds	1455961	30.9671069486
com.sergeyotro.sharpsquare	295274	78.8904542899
com.miniclip.berryrush	107608654	5.75583354105
com.amazon.storm.lightning.client.aosp	56435	0.0
com.bankid.bus	22320	0.0
com.dewmobile.kuaiya.play	320719	39.1040131704
com.aiqidii.mercury	1867	70.0589180503
com.fitbit.FitbitMobile	6754360	7.76716076727
com.venikom.glamour	7051640	8.63896909088
com.kakao.talk	3920754	0.0
com.austinfathman.smbc	480638	0.0
com.drivemode.android	3760	100.0
com.netatmo.netatmo	29812	56.2894136589
com.skgames.trafficrider	31434684	69.700086694
com.jrtstudio.AnotherMusicPlayer	1552	31.3144329897
com.nextbus.dublin	1290323	0.0030999989925
com.cleanmaster.mguard_x86	97981	66.2669293026
biblereader.olivetree	28926808	0.256754910531
air.com.pixelfederation.TrainStationGame	11627220	0.0332839664167
com.joelapenna.foursquared	44175	60.5138653084
com.okta.android.mobile.oktamobile	9632	0.0
com.hornet.android	1578	94.9302915082
com.sec.pcw	184276	0.0
cc.fuze.forks	18980	0.0
com.hostelworld.app	377768	10.7465428517
com.hipchat	688046	51.5567273118
com.sonyericsson.album	26211	3.67402998741
com.num	55860	0.0
com.google.earth	1614	0.0
com.acronymgames.mimmimfree	3070	71.3680781759
info.mohe.slidingmenu	52624	0.0
com.avast.android.passwordmanager	1806592	0.0
flipboard.app	8460455	34.8325237827
com.wifiintruderdetectpro	234847	24.3320119056
nl.nos.app	2687	0.0
com.nike.plusgps	2179845	99.9210953072
com.bitstrips.imoji	26395914	1.12346176003
com.sonyericsson.xhs	156304	31.3459668339
cz.destil.settleup	28968	100.0
com.teachersparadise.numberscountingcards	99696	0.0
com.zappos.android	47448	7.94132524026
nl.ns.android.activity	74584	0.604687332404
fr.francetv.apps.info	8440	0.473933649289
com.avast.android.cleaner	233024	59.0866176874
com.enhance.gameservice	1308977	0.0
com.samsung.android.sdk.samsunglink	3474	0.0
com.jv.falcon.pro	1231805	0.0
com.t11.skyviewfree	28733	100.0
com.samruston.weather	2317750	0.0
com.stubhub	1837812	0.681408109208
com.segmentfault.app	229138	0.753257862074
com.sonyericsson.music	25034	89.4503475274
com.tinyco.avengers	77749196	0.481082788303
com.drippler.android.updates	1592198	99.7812457998
com.smzdm.client.android	4097	46.2045399072
com.udemy.android	11543	81.7465130382
com.attendify.confhkyujy	54721	99.780705762
com.locationlabs.finder.sprint	9692	39.6306231944
com.united.mobile.android	20516287	1.65638158601
com.blueoxtech.sevenlittlewords	3290992	0.917899526951
com.basecamp.app	3440	2.32558139535
radiotime.player	48567597324	5.33071459708e-06
com.sony.snei.np.android.account	8451	0.0
com.htc.guide	1770	0.0
uk.co.nationalrail.google	97754	100.0
net.daum.android.solcalendar	12984	81.3616759088
com.directv.dvrscheduler	1461	100.0
org.wahtod.wififixer	29206	0.0
com.snapchat.android	210504133	0.0251995052278
eu.airaudio	65672	0.0
com.aio.downloader	846021	0.0
mobi.mgeek.TunnyBrowser	38820667	8.75500155626
com.vkontakte.android	564967	0.390642285302
com.bungieinc.bungiemobile	9888591	0.0
com.lge.email	1660259	1.94174523373
de.motain.iliga	180724	11.4085566942
com.mikepenz.videodevil.app	3409117	1.03469608113
com.gau.go.launcherex	175097	67.9737516919
com.photooftheday	2102284	0.0
com.kms.free	1923573	0.00415892716315
com.lge.fmradio	5756	0.0
com.sonyericsson.idd.agent	2792	0.0
com.eyefi.android.mobi	3662	98.90770071
com.nuance.swype.dtc	20921	0.0
com.mobisystems.office	1330	28.5714285714
com.syncme.syncmeapp	5799	23.9868942921
de.payback.client.android	2361	1.69419737399
net.wtako.dathkg_reborn2	134674	0.0594027057932
com.zimperium.zips	98346	0.0
com.adguard.android	269734	0.0
com.melodis.midomiMusicIdentifier	217107	4.0652765687
at.willhaben	39912840	0.438690907487
it.wind.myWind	2751	33.3333333333
com.king.candycrushjellysaga	846803	2.92736327103
com.benaughty	14058	0.0
com.zeptolab.ctr.ads	21017401	68.0683020703
com.inditex.stradivarius	20580	0.0
lunosoftware.nflscores	413486	2.99212065221
com.kabam.marvelbattle	381366	17.7087102678
com.HighbrowInteractive.EuroTrainSim	356505	0.0
com.sonyericsson.organizer	28631	0.0
eu.siacs.conversations	3400573	0.0
com.supercell.boombeach	367813	0.0
com.contextlogic.geek	48031	2.6128958381
com.sonyericsson.trackid	43341	44.4775155165
com.cnn.mobile.android.phone.edgepanel	227697	0.0
net.newsoftwares.SocialMediaVault	658503	0.0
com.sonymobile.ree	72855	0.0
nz.co.westpac	41369	0.0
com.wdtinc.android.stormshield	158573613	0.262841334138
com.easilydo	400931	4.7883551035
com.amp.android	6735	16.0207869339
com.appgenix.bizcal	21789	12.3273211253
com.rareventure.gps2	68966	0.0
deezer.android.app	9419	82.418515766
com.bitmango.rolltheballunrollme	12185527	54.5122340626
com.microsoft.windowsintune.companyportal	12798	20.8235661822
com.roku.remote	15618	0.0
de.company.kuhn.golemdeit_news2	17792	0.0
com.iViNi.bmwhatFull	33975	37.4098601913
com.secondlemon.whatsdogpremium	1549	100.0
it.messagenet.mtalk	29626	0.0
org.gnu.icecat	7081	0.0
info.degois.damien.android.aNag	1858125	0.0
com.microsoft.kapp	827593	85.1977965014
com.estrongs.android.pop	23528603	7.40973869124
com.appfour.wearmessages	39969	0.0
com.viber.voip	31531863	0.675735525047
pl.lot.mobile	438040	0.0
com.zillow.android.zillowmap	63438171	0.263499084802
com.piriform.ccleaner	13385	65.1326111319
co.edu.icesi.ipmasterplan	523886	63.3840186605
com.softwarebakery.drivedroid	58044	0.206739714699
com.tct.weather	6618	0.0
ch.threema.app	52271	0.0
com.sonyericsson.advancedwidget.photo	134506	0.85051967942
com.lark.meadowlark2	17720	0.0
com.whatsapp	628377119	0.00112718935586
com.lima.doodlejump	17809902	87.4879659641
com.aitype.android.lang.de	4316	100.0
air.com.peppapig.paintbox	2561	100.0
kr.co.smartstudy.bodlebookiapfree_us_android_googlemarket	18439209	0.0
com.lge.lgworld	6406978	0.0
com.bbm	7499129	0.0
com.dwdesign.tweetings	116247805	0.0
imoblife.startupmanager	1424	0.0
com.facebook.orca	38743968	24.1567951945
com.bskyb.skynews.android	7185401	0.845826141088
com.yahoo.mobile.client.android.atom	1497014	1.04434561066
com.lge.ia.task.informant	18101	0.0
com.teamviewer.host.market	5504	0.0
com.footlocker.approved	2761990	4.65707696262
com.techfond.hackode	352374	11.432455289
com.goldstar	24207	83.9881026149
com.mariussoft.endlessjabber	19112623	0.0
net.metaquotes.metatrader4	364114	0.0
com.yogi.operadora	3549	13.5249366019
org.fdroid.fdroid	10626336	0.0
com.gau.go.launcherex.gowidget.weatherwidget	63997	94.0278450552
com.wikia.singlewikia.fallout	49070	14.1471367434
de.blitzer.plus	657026	0.0
imoblife.androidsensorbox	499056	1.26238337982
com.pinterest	1218355	1.83961160745
com.tippingcanoe.hukd	7637	40.4347256776
com.konylabs.capitalone	3147	8.89736256752
com.lge.sizechangable.weather.platform	333830	0.0
net.fidanov.landroid	1335	0.0
com.microapksoftwares.magneticfieldmagnetometer	2559935	31.3876719526
jp.forkhub	1115	58.5650224215
com.qualcomm.atfwd	4637508	0.00172506440959
fr.playsoft.lefigarov3	61285	87.8322591172
com.instapaper.android	46585	5.87313512933
com.sonymobile.lifelog	16968	3.19424799623
com.jb.security	982742	47.9949976698
com.nbcuni.nbc	2295	0.0
com.selahsoft.workoutlog	270892	24.3857330597
com.citrixonline.android.gotomeeting	11263	0.0
de.codenauts.hockeyapp	69120	99.9421296296
com.abtnprojects.ambatana	107702	69.4508922768
com.aisle.app	10462	100.0
com.dashlane	420864	0.0
com.wendell.test3	121088	0.0
com.owncloud.android	129269	0.0
com.itunestoppodcastplayer.app	1213885	0.0
com.truecaller.cyanogen	6379	78.0373099232
com.minube.app	32616	73.8410596026
com.zdf.android.mediathek	5986	100.0
com.estsoft.alyac	60898	11.4223784032
com.impactobtl.friendstrackerfree	4822	87.1007880547
com.leo.iswipe	1582	0.0
com.samsung.android.app.appsedge	1039	0.0
com.yandex.browser	2648756	1.97481383714
sh.whisper	907563	1.06549077034
com.handmark.tweetcaster	98970123	43.6171995058
com.weplaydots.twodotsandroid	42604058	59.6157037435
com.pof.android	610538	22.4045022587
com.huawei.android.totemweather	58597	0.0
uk.ac.cam.deviceanalyzer	1689007	0.0
com.dhservices.daddyhunt	2524556	0.0510980940807
com.guardian	33709437	4.22627349131
com.mad.tihh.mixtapes	110204	0.14518529273
com.redcoolmedia.k9unimail	10059	0.0
com.tumblr	4137535	2.56640729323
tv.peel.samsung.app	11378	18.5972930216
com.shazam.encore.android	6696	12.619474313
com.criticalhitsoftware.policescanner50free	6093563	44.3097576902
com.threebanana.notes	5284	100.0
com.wunderkinder.wunderlistandroid	48072	56.3030454319
com.xiaomi.market	24252	0.0
com.Creata.jobsearch	182466	9.29762257078
com.microsoft.office.outlook	4572400	39.6813708337
com.sleekbit.dormi	78855	0.0
com.miniclip.agar.io	78830	27.0683749841
com.fusionprojects.edmodo	1400	20.0
de.web.mobile.android.mail	23753	0.0
com.androits.compass.free	7220	100.0
com.koushikdutta.tether	139946862	0.0101181261213
com.commbank.netbank	2185	0.0
com.pr0gramm.app	375630	12.681628198
com.linkedin.android.jobs.jobseeker	97717	38.4692530471
com.logitech.harmonyhub	20115	0.198856574696
eu.prangel.netsaver	621943	17.9048562328
dtt.whatseye	24167	0.0
com.kennyc.open.imgur	38731568	0.305926163382
com.groupme.android	39251	30.0043310998
com.battlelancer.seriesguide	4933	99.189134401
com.spothero.spothero	164894	79.9835045544
com.yahoo.mobile.client.android.fantasyfootball	640861	32.6888358006
com.xcr.android.eventticketscenter	623759	33.376993358
com.mrnumber.blocker	214580	5.26516916768
ama.app.ipdiscovery	173923	100.0
com.accuweather.paid.android	1127900	0.0141856547566
org.thoughtcrime.securesms	1064265	0.0
com.reddit.frontpage	208798	0.0766290864855
nitezh.ministock	634111	0.0
com.microsoft.appmanager	77134	0.103715611792
com.foursquare.robin	8181747	5.78356920594
com.airbnb.android	127889	24.1068426526
com.samsung.android.sm.devicesecurity	11071	89.9286423991
developer2205.outlook	75108	0.0
com.tvguidemobile	84727	1.84120764337
com.qnap.qmanager	50558	0.0
com.bsbportal.music	5148	34.8873348873
com.mg.alertspro	1926	84.3198338525
com.viaforensics.viaprotect.android.agent	24232	27.3605150215
com.mobirix.stormdefense	1751	79.4403198172
media	563208368	0.000342502013393
com.wunderground.android.weather	1008798	26.0743974512
ru.rutube.app	5294	87.8352852286
com.aspiro.tidal	25330	0.631662060797
com.musicmind	117838	0.0
com.pushbullet.android	8875443	0.190841178294
edu.uci.calit2.anteater	1040	0.0
com.microsoft.office.onenote	193466	0.0
co.bytemark.cmta	9701	100.0
com.jrummy.liberty.toolboxpro	1356	0.0
com.appfactory.swipely	14347	0.557607862271
com.stv.stvpush	65453	0.0
com.quvideo.xiaoying	378300	4.05418979646
com.creativetrends.folio.app.key	175619	0.0
be.fleetanddrivercare.drivingapp	30297	33.5676799683
com.asurion.android.verizon.vms	21021	0.0
org.blackmart.market	18402008	0.0870883221005
com.gotv.nflgamecenter.us.lite	4855667	0.48440306965
com.sec.android.app.snsimagecache	1095265	0.0
com.bethsoft.falloutcompanionapp	2185	81.6933638444
com.lionmobi.powerclean	132707	14.3315725621
com.s.antivirus	82429	25.9762947506
com.soundcloud.android	85024257	0.0581022425165
de.orrs.deliveries	2121	100.0
com.rovio.angrybirds	1664486	0.0
fr.playsoft.vnexpress	870194	0.0
com.despdev.silver_and_gold_price_calc	4736	56.9256756757
org.kustom.widget	10698	0.0
com.yandex.launcher	64826	27.2359855613
com.lastpass.authenticator	2413	96.6846249482
mobi.infolife.appbackup	456622	12.3800430115
com.prey	13469	0.0
com.samsung.android.scloud.auth	1757	0.0
com.skype.raider	373920120	0.299886243083
com.masterdangermoral.wander	1350	100.0
pl.solidexplorer2	6634	26.9068435333
com.immersiondesignstudio.nuvue	11363007	0.0
com.buymeapie.bmap	103385	15.8523963825
com.jv.materialfalcon	538998	0.0296847112605
com.sololearn.python	899576	0.338937454979
ca.bravad.archibald	4130	1.93704600484
com.zynga.words	407730	19.2210531479
com.smartsurfernew	1133841	0.721529738297
com.mcentric.mcclient.FCBWorld	717187	0.0334640756177
com.essence.linuxcommands	139987	6.51489066842
com.innogames.foeandroid	466057	0.167790635051
net.majorkernelpanic.spydroid	174647	0.0
com.zynga.scramble.paid	1269	0.0
com.amazon.mp3	2915599	1.70987162501
org.wikipedia	441944	0.0
com.jeon.blackbox	2772	100.0
com.dealnews.android.ui	3694	2.16567406605
com.yahoo.mobile.client.android.mail	32992154	1.82973806439
hk.callprotector.callprotector_android	8835	0.0
com.grindrapp.android	228089	23.3290513791
com.functionx.viggle	3740	98.9304812834
com.wetter.androidclient	134982	2.84630543332
com.alensw.PicFolder	100988	81.7344635006
com.gh4a	85466	96.8490393841
com.linkedin.android	36688519	25.8594194004
com.instagram.android	440611441	5.70289934891
com.paypal.android.p2pmobile	11293	15.8505268751
com.vendini.walletini	35877	2.52808205814
com.greenlionsoft.free.madrid	23018	35.0508297854
br.com.buscape.MainPack	4410	17.2335600907
com.bskyb.sportnews	2028860	0.606301075481
com.motorola.ccc.notification	307051	0.0
com.airberlin.airberlin	1146	46.5095986038
com.mobilesrepublic.appygeek	1826253	1.72144823308
com.indiegogo.android	1999	76.8884442221
com.getsomeheadspace.android	11417269	99.9381025357
com.geico.mobile	3696	0.0
com.samsung.android.email.sync	2350	0.0
com.kingroot.kinguser	153335	0.0521733459419
com.nordcurrent.canteenhd	32530699	97.6582489051
com.bluebelllush.android_highschoolloves	13459094	47.6021119995
com.lionmobi.battery	11729	0.682070082701
com.github.nicolassmith.urlevaluator	56055	0.0
com.sonymobile.playanywhere	2796	64.8426323319
com.dragonflow	6501	0.0
com.cmcm.lite	25727	100.0
ch.nzz.mobile	1979996	29.6726862074
com.microsoft.bing	3448584	0.0
com.intele.nsbmob.app	4232	8.29395085066
com.discoverfinancial.mobile	157369	1.03514669344
com.opera.max.global	2788	0.0
com.sonymobile.simlock.service	1087	86.0165593376
com.androvid	2107	100.0
com.ea.gp.fifaworld	32529	100.0
com.aware	1977	0.0
com.adam4adam.radar2.ui	1562	0.0
com.ebay.mobile	18541303	0.0141575810503
com.asus.ime	65732	0.36511896793
com.letv.android.theme	24915	0.0
com.wallapop	855146	11.1969184209
com.apalon.myclockfree	98845	0.395568819869
com.whicons.iconpack	2456275	0.0
com.automattic.simplenote	140715	0.0
cn.andouya	37673	58.1716348579
com.touchtype.swiftkey.beta	248224	2.32813910017
com.solo.theme.fleksy	360539	6.21125592516
com.amazon.clouddrive.photos	694768	0.0115146351012
com.s.cleaner	1718	82.4214202561
com.microsoft.amp.apps.bingnews	26837	4.38200991169
org.andstatus.app	1283183	0.0
com.FireproofStudios.TheRoom3	166020	1.22696060716
viva.republica.toss	1538	100.0
in.redbus.android	2298	98.2593559617
uk.co.bbc.android.iplayerradio	15663	0.0
com.koushikdutta.cast	84947	82.0205539925
com.medisafe.android.client	1938	4.12796697626
com.llamalab.automate	107786	0.0
com.huawei.android.airsharing	2992	0.0
com.epicwaronline.ms	28593	35.1274787535
com.nam.fbwrapper	16911	74.6910295074
com.apalon.weatherlive.free	17368	0.0
com.schwab.mobile	1612	0.0
com.rhmsoft.fm	679370	87.274386564
com.ideashower.readitlater.pro	54147791	0.00022161568881
com.appsmyth.mobile.smoothieking	22966	7.17582513281
com.handmark.tweetcaster.premium	11483434	1.39001103677
com.rhapsody	59457	9.38325176178
org.zooper.zwpro	10569	0.0
com.thuuz.mob	102377	8.75684968303
com.americanexpress.android.acctsvcs.us	21152	74.026096823
com.nianticproject.ingress	46315006	1.08061737053
com.metropcs.service.vvm	14910	0.0
se.sr.android	9072	77.2045855379
com.melodis.midomiMusicIdentifier.freemium	2550	17.2549019608
kik.android	311742	8.12434641466
me.dwnld.bzn219	1781121	74.2801303224
fr.meteo	24106	0.0
cloudtv.hdwidgets	1210254	17.302235729
com.kayak.android	13260272	6.91425485088
cz.o2.moje	56481	0.0
com.pixign.premiumwallpapers	12568548	1.66105106175
com.candl.chronos	12702	56.6761139978
com.kaitenmail	25635	0.0
com.koo.lightmanager	3443	98.8382224804
org.coursera.android	27838	6.37258423737
com.cyanogenmod.account	100329	0.0
com.starbucks.mobilecard	3988	32.8986960883
com.clippersync.android.plugin	37500	1.28
com.doubleiq.podcast	85673166	0.0
com.huffingtonpost.android	25385	40.9690762261
com.c10kforpink	369218	13.4988001668
com.turner.wbb2016	3089054	0.134215847311
com.avast.android.at_play	62109	42.9631776393
com.nextradiotv.bfmtvandroid	43845	0.0
com.eclipson.ContactPhotoFinder	716820	0.0
mobi.drupe.app	3110	98.7138263666
com.evernote	1880953	0.574389684378
com.ulmon.android.citymaps2go	302925	67.5576462821
com.alywa.oc.transpo	2259	0.0
com.orbital.brainiton	8031413	99.2572290829
com.deeptrouble.yaarreddit	8205415	0.00194993184379
com.yammer.v1	67392	0.0
com.hoteltonight.android.prod	355597	15.0943343167
com.cyngn.fota	8893	0.0
com.sec.android.app.samsungapps	104877910	0.0
at.wetterheute.app	2575473	0.331977854165
com.opongo.dealbunny.android	90046	2.88963418697
de.shandschuh.sparserss	249426	0.0
pt.teixeira.blueapps.BluePresentLite	57357	0.0
com.symantec.norton.snap	1073	0.0
com.myfitnesspal.android	2150656	91.4463772914
com.logdog.websecurity	1666945	4.60573084295
com.lge.qmemoplus	423360	24.0268329554
com.estrongs.android.pop.pro	21006	0.0
com.ringapp	10177560	0.0707536973499
com.quoord.tapatalkpro.activity	2105992	65.8748466281
com.phishing.protector	3576	0.0
com.offerup	605606	11.7913296764
com.lemonde.androidapp	4890511	0.10636925262
com.good.android.gfe	275648	0.0
com.pindroid	982004178	0.000356617627344
com.picsart.studio	1207467	13.8319308105
nps.nps	6882	0.0
com.ddm.iptools	4280	0.0
com.asus.watchmanager	38094	0.0
com.ea.gp.minions	73266366	0.120273469002
in.amazon.mShop.android.shopping	212521	0.225860032656
com.hitgrab.android.mousehunt	38232	18.3118853317
com.activaweb.matchendirect	10310	86.0523763337
com.htc.autobot.cargps.provider	104730	0.0
com.mapswithme.maps.pro	39843	31.2476470145
bbc.mobile.news.ww	9227880	0.0683363892898
com.disruptorbeam.StarTrekTimelines	116201665	48.6381361231
com.todaytix.TodayTix	1066712	0.770592249829
com.dianxinos.dxbs	723788	29.6103278861
de.schildbach.wallet	8735199	0.0
com.zattoo.player	175045	11.0303064926
io.meduza.android	40333	0.0
com.musixmatch.android.lyrify	6002	32.5558147284
com.amazon.kindle	41039489	1.07718202827
com.nullsoft.winamp	54885	0.0
com.newmesseg.freewhats2016	1753135	20.1283985546
com.contextlogic.wish	1284358	0.00934318935998
com.whaleshark.retailmenot	3232	100.0
com.riffsy.FBMGIFApp	6874	5.81902822229
net.reboucas.utils.usb	76040	95.7443450815
com.imoblife.checkadd_plug_in	2203	100.0
com.devexpert.weather	183954	10.1487328354
com.habitrpg.android.habitica	34009	33.4176247464
com.enflick.android.TextNow	10357	9.24012745003
RadioThermostat.com	211609	0.0
com.sinyee.babybus.solar2	470882	55.6823153147
com.bianor.amspersonal	538817	85.1882921289
com.wunderground.android.storm	14690	0.0
com.broadlink.rmt	3501	0.0
com.pujie.wristwear.pujieblack	120162	0.0
fahrbot.apps.rootcallblocker.beta	17574	0.0
be.inet.rainwidget.donate	8883	0.0
com.honeywell.totalconnectcomforteurope	3342	0.0
com.htc.cs.pns	3870	0.0
com.zegoggles.smssync	539002	0.0
com.antiy.systemdetection	42598	88.1121179398
com.kineto.smartwifi	7360240	0.0
com.acobot.en	418741	0.0477622205612
us.zoom.videomeetings	7504	0.0
oneclickroot.elvincth.versiona	18363	32.8432173392
com.ants360.yicamera	2048	0.0
com.thetransitapp.droid	588269	0.859810732845
com.fr.deckbuilds	542977	71.689776915
com.mypermissions.mypermissions	3754	0.0
com.sideline.phone.number	13010	54.6733282091
com.inditex.massimodutti	477657	5.67938918513
com.accuweather.amazon.paid.android	5274	0.0
com.neowiz.android.bugs	3266583	0.00707160969123
com.ninegag.android.app	36803154	1.80213902319
com.meraki.sm	100314	0.0
br.com.zeroum.turmadagalinha	652451	0.283239660909
com.audible.application	1080483	33.3179698339
com.asus.launcher	163825	0.0
com.mobilesrepublic.appy	26415	3.62294151051
com.acis	182840	0.0
com.sprint.w.installer	5417	0.0
org.opengappsdownloader	41795	99.9042947721
com.estrongs.android.taskmanager	11178	63.9828234031
com.lonelyplanet.guides	1811	0.0
com.twitter.android	1271630851	0.851660605079
com.saavn.android	1430	100.0
com.yschi.AirpushFinder	128695	100.0
air.com.hypah.io.slither	217879	1.00881682035
com.mindmeapp.alarmpadpro	7428	0.0
com.microsoft.amp.apps.bingfinance	33231	0.0
com.radioopt.widget	23970	0.0
com.kobayoapps.radar_detector_de_fantasmas	11557	51.0426581293
com.sonyericsson.updatecenter	2778	35.8531317495
com.nvidia.tegrazone3	469208	3.128889533
com.ebay.kijiji.ca	1682481	0.00475488281888
com.tomtom.bandit	10562	3.32323423594
com.osp.app.signin	14023	0.0
null	3122	0.0
gbis.gbandroid	118651	56.5692661672
com.code42.crashplan.android	1935527	0.0
de.zeit.online	9858	100.0
com.lufthansa.android.lufthansa	6635	40.8892238131
com.squaretrade.android.ppa	5313725	95.065721316
mx.fresnosoft.proxycheck	72918	30.6577251159
com.baidu.dusecurity.hydrogen	323387	13.90006401
fr.bouyguestelecom.tv.android	1384	0.0
com.zenmate.android	7220	49.5983379501
com.ifttt.ifttt	170511	11.9100820475
edu.uci.calit2.anteater.evaluator	52049934001	0.0
com.weejim.app.inaqi	10085	5.15617253347
mnn.Android	4251	100.0
com.zimperium.zanti	90898	0.0
me.disconnect.mobile2	9726	0.0
com.appfluence.prioritymatrix	7014	35.4433989165
uk.co.ee.myee	23825	88.6589716684
com.sonymobile.centralappsbrasil	17129	0.0
com.whirlscape.minuumfree	20650	100.0
com.nutomic.syncthingandroid	25266	0.0
de.tum.in.tumcampus	12438	0.0
com.ketchapp.swing	33114041	23.5434781276
tm.app.worldClock	32517	27.151951287
com.trivago	1742	89.0355912744
uk.ac.swansea.eduroamcat	199376	0.0
net.osmand.plus	318139	0.0
com.sonymobile.simplehome	4202	100.0
uk.gov.metoffice.android	2217720	0.0
com.ivan.bruel.hearthpedia	50741314	0.0295853591809
com.samsung.android.fingerprint.service	272767064	5.86581083704e-05
home.solo.launcher.free	1422698	0.451185002017
air.com.sgn.cookiejam.gp	16677568	0.269427772682
com.bornevia.android.app	10198	9.67836830751
com.honeywell.mobile.android.totalComfort	28239	8.91320514183
com.citymapper.app.release	156457	5.61240468627
com.sensibo.app	19514	0.614943117762
com.parkmobile	11874	34.3607882769
com.huawei.health	10301	85.6518784584
com.skyblue.pra.kera	24691	65.2585962496
de.tum.in.net.measrdroid.gui.stats	1676949	0.0
com.bluebox.agent.android	14665	3.15035799523
com.mooStan.wifisc	193261	3.06166272554
com.hailocab.consumer	86601	44.5537580397
ca.shaw.shawgogateway	5696	0.0
air.com.tutotoons.app.animalhairsalon2jungle.free	950586	0.042289703404
com.wtfpod.android.wtfpod357	1396	0.0
com.sonymobile.beta.android	26680	0.0
xcxin.filexpert	1438	100.0
com.telstra.mobile.android.mytelstra	7342	0.544810678289
de.heise.android.heiseonlineapp	180216	0.513272961335
com.onelouder.baconreader	45321463	0.57190783978
com.hellofresh.androidapp	2597	64.5745090489
tv.periscope.android	21973666	5.11595561706
com.yahoo.mobile.client.android.liveweather	10862	76.0633400847
de.danoeh.antennapod	356948	0.0
com.sonymobile.runtimeskinning.picker	73290	1.30304270705
com.dv.adm	2699857030	0.000367093512355
com.babyfirsttv.peeckaboogoescamping	2717	100.0
com.hedonistic.superfastwebdl	1510	100.0
com.jb.gosms	11643116	89.3825587583
doormint.blackcottonsolution.com.doormint	6446	26.0316475334
com.microsoft.skydrive	466250	72.8274530831
com.inditex.zara	9289890	0.0241768201776
com.sec.android.fotaclient	11274	0.0
com.acmeaom.android.myradar	6272077	47.5251977933
com.huawei.android.FMRadio	28118	0.0
info.guardianproject.orfox	1166564	0.0
com.jiubang.alock	67231	72.3520399816
net.p4p.absen	1641	100.0
com.jb.emoji.gokeyboard	626628	50.5609388664
com.seatgeek.android	48561	42.6741623937
com.memrise.android.memrisecompanion	4257	100.0
com.hootsuite.droid.full	4763050	5.89914025677
com.lge.provider.systemui	1594	0.0
ch.sbb.mobile.android.b2c	6649	18.318544142
net.osmand	5486561664	0.0
com.quora.android	1031	26.2851600388
com.alarmclock.xtreme	2154	0.0
com.ninefolders.hd3	2874933	0.677615791394
gr.blogspot.feasyapps.animalsforkids	322988	99.9814234585
com.cellebrite.phonedetective	1366	0.0
com.commind.bubbles	235669	42.3284352206
com.chris.android.mydaysfree	8298	82.622318631
com.lguplus.homeiot	3089429	19.1889828185
com.sec.hiddenmenu	124990	0.0
com.sonymobile.screenrecording	2643	45.3651153992
com.bethsoft.falloutshelter	67560	100.0
ru.vtb24.mobilebanking.android	392040	4.50974390368
com.flipkart.android	20924	62.473714395
fr.lepetitpingouin.android.t411	815614	0.0
com.cvs.launchers.cvs	87862	14.4385513646
air.WatchESPN	241038	1.19856620118
it.condenast.vanityconfidentialandroid	768696	8.51572012863
com.samsung.android.coreapps	203320	0.0
com.webroot.security	1986	22.3564954683
com.waze	125304	3.22735108217
org.malwarebytes.antimalware	600474	0.0
com.kongregate.mobile.adventurecapitalist.google	39000	92.6384615385
com.pinger.textfree	196492	20.8222217698
com.sesameworkshop.elabcs.play	1588275	0.0220994475138
imoblife.toolbox.full	257790	38.2318941774
com.danvelazco.fbwrapper	623850785	22.7767978203
com.truecaller	468447	52.0242418032
com.primeburst.entertainment.mobile.data.hacker.prank.free	39219	4.55136540962
com.droid27.transparentclockweather	463152	0.0
com.benchbee.AST	223030309	0.000360489120786
com.mobincube.android.sc_FJNLB	10502	0.0
fm.player	132968	16.6333253114
com.handmark.expressweather	105465605	12.6375475682
com.m0narx.hub	1151	0.0
com.apusapps.launcher	1703844	0.956601660715
com.mapfactor.navigator	500461	0.0
com.dotc.ime.latin.flash	57677	72.6632799903
org.sharethemeal.app	1595	49.0282131661
com.scan.traceroute	3240	0.0
air.uk.co.bbc.android.mediaplayer	36293965	0.0
com.hm	1443809	0.0755640115832
com.roblox.client	5715807	1.56945467193
com.verizon.llkagent	179254	0.0
com.pixcook.battleparis	341865	0.0
com.appsropos.whois	172787	98.1184927107
com.xiam.snapdragon.app	8140	0.0
mobilenmap.feng.gao	126223	0.0
com.mtechnology.demopanel	110986	4.55823256987
com.loudtalks	31331369	0.0
com.outfit7.bubbleshooterbattle	17939974	96.3201674651
net.oneplus.odm	4085	0.0
com.binarytech.fxsignals	70444	0.0851740389529
com.fitnesskeeper.runkeeper.pro	30529	92.8526974352
com.wanmei.mini.crossgate.twiwplay	2095305	0.0167517378138
bbc.mobile.news.uk	21686613	1.500367992
AutomateIt.mainPackage	1409	100.0
cm.aptoide.pt	15933971	0.751237717202
com.apisense.bee.debug	38268	0.0
com.humblebundle.library	1164	0.0
com.alphonso.pulse	4101	83.9063643014
com.gameloft.android.ANMP.GloftGOHM	1081400366	98.7345704301
com.sonymobile.support	2767	1.44560896278
com.dandan.datoselectoralesvenezuela	5507	0.0
com.usaa.mobile.android.usaa	1033	92.2555663117
nz.co.stuff.android.news	2114688	1.3082781006
com.seecrypt.sc3	78454	0.0
edu.berkeley.icsi.sensormonitor	1217362	91.4906987404
com.tap4fun.ge.evolved	4745253	0.0942836978344
proxima.makemoney.android	4364	0.0
com.appquiz.Allroad_race	7470659	99.9908709526
com.backdrops.wallpapers	860290	0.0361506003789
org.microg.nlp.backend.nominatim	3224	0.0
me.onemobile.android	46497436	0.0307737398682
com.elixrapp	924376	2.75569681601
com.samsung.android.scloud.backup	1680	0.0
com.bst.spamcall	18520	0.0
net.simplyadvanced.ltediscovery	1964	23.5234215886
com.itasoftware.android.airshop	33824	20.9318826868
com.SecUpwN.AIMSICD	2075751	0.0
air.ITVMobilePlayer	4745	99.1570073762
com.qmusa.giffgaffapp	2551	0.0
de.spiegel.android.app.spon	1544148	15.5849698345
ch.digitalkingdom.yamgun	137977	0.0579806779391
br.com.bemobi.appsclub.vivo	229260	2.71656634389
com.hotrod.utility.rfsignaltracker	4412910	0.0
ca.fwe.caweather	602733	0.0
com.savingstar.SavingStar	11181	0.0
com.southwestairlines.mobile	37062	6.16804273919
pl.mobileexperts.securemail	144227	0.0
com.aircanada	2722	0.0
com.nhn.android.webtoon	13156088	0.0
com.staircase3.opensignal	137305	85.2263209643
com.groupon	1052810	74.8541522212
es.tid.gconnect	10170	95.9390363815
com.Slack	6492576	3.31286071969
com.xiaomi.hm.health	144912	44.3910787236
net.zedge.android	49406072	22.708115715
com.mg.raintoday	67570	0.745893147847
com.thetileapp.tile	7689	0.0
com.fastmail.app	686256	0.0
com.mediatek.providers.drm	3749	0.0
com.andrewshu.android.reddit	107684984	34.2311486994
la.droid.qr	5421	67.9579413392
tv.peel.app	316395	0.101139398537
com.db2.apps.networkbooster	199314	88.6676299708
nl.xs4all.webtv	8549734	0.0
com.medscape.android	22872	83.6175236097
com.cequint.ecid	251959	0.0
com.interactiveinvestor	60859	27.5571402751
com.freedompop.freedompopwifi	1259961	0.0
com.nperf.tester	1120	0.0
com.tripit.paid	1052	0.0
com.emoji.coolkeyboard	9196	0.0
com.keerby.adaware	1339	17.9238237491
com.adidas.micoach	3039	7.33794011188
it.telecomitalia.calcio	3624696	0.234916252287
uk.amazon.mShop.android	57845	0.0
net.slickdeals.android	1496847	70.0581956606
com.aupeo.AupeoNextGen	8027	78.5847763797
com.life360.android.safetymapd	23275	0.0
org.leetzone.android.yatsewidgetfree	8415723	0.00976743174651
com.onegogo.explorer	1463300	44.7871249915
org.wikipedia.beta	2231	0.0
com.kakao.music	15586797	0.0
com.innovativelanguage.innovativelanguage101	65499910	0.00144733023297
cci.usage	1360	0.0
tv.twitch.android.app	16260	14.0651906519
com.Splitwise.SplitwiseMobile	36433	0.0850876952214
com.touchtype.swiftkey	46018	58.7639619279
com.ls.android.threatmonitor	3170	0.0
com.hi.fastbackuprestore	1070	0.0
is.yranac.canary	5938	0.0
org.xbmc.kodi	2912	0.0
com.batoki.kids.toddlers.puzzle.fishes	7840258	35.8480550002
com.syntellia.fleksy.keyboard	1844211	13.0113636672
de.sueddeutsche	2210	0.0
com.mobiperf	16655942	0.0
com.terryyoung.herocraft	7758116	100.0
com.sand.airdroid	1963566	0.346257777941
com.tarsys.miSimyo	80872	0.0
com.mobispector.bustimes	922955	0.285387694958
com.samsung.android.scloud	46640	0.0
de.hafas.android.db	120776	0.29062065311
com.bonial.kaufda	9008069	0.0272755459577
com.lookout.zapper	2790	100.0
com.anydo	532927	92.1150551576
com.colure.app.privacygallery	6230	0.0
com.sonymobile.rcs	379008	0.0
org.osmdroid	3930555	0.0
com.mailboxapp	16130	0.0
com.overlook.android.fing	546280	0.482902540822
com.subaru.global.infotainment.gen2	512094	3.68545618578
com.agilesoftresource	3118	32.9057087877
tv.twitch.android.viewer	2595	7.70712909441
com.netflix.mediaclient	51280077	0.0
com.stt.android	64180180	20.2807081563
com.dailymotion.dailymotion	112257	13.4245525891
com.tmon	1497	0.0
com.wf.wellsfargomobile	58428	0.0
com.antivirus	10602	54.008677608
net.dotlegend.boalista	14819	0.539847493083
io.hellocode.javvy	4825	0.0
com.france24.androidapp	813658	5.37941002239
fr.snapp.fidme	10916	0.0
com.amazon.venezia	730603	12.4081067283
com.sony.tvsideview.phone	2182	0.0
net.daum.android.solmail	6728	0.0
com.ketchapp.twist	28252308	43.2975989077
app.futbol.ligabbva	303714	44.3667397617
com.sophos.smsec	546169	0.0
com.bittorrent.sync	314141257	0.0185279706829
com.ilike.cartoon	118549	0.0
com.linkbubble.playstore	1093626	0.339695654639
com.jawbone.upopen	3867168	12.1188942399
com.joeware.android.gpulumera	31968	0.0
io.crash.air	20908	100.0
com.github.bitseal	538113	0.0
com.tomtom.business	1420311	0.153065068144
at.bitfire.davdroid	99456	0.0
com.miniclip.basketballstars	576244	92.851292161
com.yelp.android	993247	0.162598024459
cz.psc.android.kaloricketabulky	2411	2.48859394442
com.bbva.bbvacontigo	12782	15.4983570646
com.adobe.reader	23186	91.3180367463
com.laneveraroja	120444	0.0257381023546
com.vklocks.bluetooth.hacker.mchack	131348	0.365441422785
com.mildmania.darklingsgame	13934293	99.8348247737
com.wavemarket.finder.mobile	1597748	20.6665256348
im.gitter.gitter	644839	21.6168687068
com.avira.android	118744	3.06541804217
ua.com.streamsoft.pingtoolspro	4829	28.3702629944
com.nfon.nfonclient.gui	55030	0.0
com.xda.labs	3008	62.6329787234
chat.tox.antox	12972	0.0
com.actionlauncher.playstore	17445	73.9868157065
com.spacedock.lookbook	524075	0.149215284072
com.fingersoft.hillclimb	42635	68.2795825026
com.PSVStudio.HippoRailwayStation	2366562	11.3056830964
com.rememberthemilk.MobileRTM	156508	0.0
ru.yandex.disk	6170	0.0
com.bigduckgames.flowbridges	10818	100.0
com.fingerprints.fingerprintsensortest	38757	0.0
mobi.byss.instaweather.watchface	75668	0.105725009251
net.p4p.buttocks	10813	100.0
com.izzld.extbrowser.gplayone	5637	46.5673230442
au.com.masters	58071	0.0
org.pocketcampus	384292	0.0
com.inditex.ecommerce.uterque	1546407	0.0
com.grabtaxi.passenger	605883	32.3496450635
com.mobisystems.fileman	6389	44.9053059947
com.amazon.now	162524	2.42302675297
appinventor.ai_mmfrutos7878.Ancleaner	881360	9.777616411
com.discord	45126	0.0
com.fsck.k9	2531140	0.0
com.wondershare.mobilego	8026	7.12683777722
com.aws.android	8316039	0.690400802594
com.sevenspeaking	16830	100.0
com.virgil.basketball	14047115	0.0166653437378
com.socialnmobile.dictapps.notepad.color.note	2095	100.0
com.moez.QKSMS	5966	40.2279584311
com.avast.android.mobilesecurity	10779576	9.81418007536
com.sonyericsson.textinput.uxp	4866	53.6785861077
com.OsOs.KnightRunner	7487	22.786162682
com.tomtom.gplaybeta.navapp	71591	6.4575156095
com.scoompa.facechanger2	23981314	0.182900736799
com.xiaomi.xy.sportscamera	10484	0.0
com.runtastic.android.pro2	265269	46.7231376452
com.cleanmaster.boost	19723	93.2464635197
com.allinoneremote	225308	83.4666323433
com.PSVStudio.HippoSkate	2938930	0.0
com.king.candycrushsaga	667133	5.71730074813
com.gizmoquip.smstracker	1030334	0.0
org.palemoon.android	528265	0.0378597862815
com.mobzapp.screenstream.trial	1376665	91.3152437231
com.ics.nl.abnamrocreditcard	3077	0.0
com.aor.droidedit	45045	100.0
com.gogobot.gogodroid	209022	58.0934064357
com.strava	63856074	0.127730997054
com.techwin.shc	22144948	0.0
com.mbta.mobileapp	23201	0.0
com.tomtom.mydrive.eu	1267350	0.0308517773307
com.microsoft.office.officehub	6326	1.89693329118
com.starfinanz.smob.android.starmoney	1124	0.0
com.amazon.mShop.android.shopping	10577923	0.279629564329
com.timokids_app.timokids	1053	48.5280151947
com.tintenkiller84.rmsfulda	33877	0.0
com.Seriously.BestFiends	32662754	99.9007554599
com.lastpass.lpandroid	2556394	14.6232153573
com.itsoninc.android.uid	471555	0.0
com.sonymobile.entrance	4173	10.8075724898
com.og.finance.ether	5803	23.2810615199
com.gworks.oneapp.ncs	95197	0.0420181308235
com.scand.smartreader	305369	0.0
com.zipgo.customer	37112	9.53869368398
com.vvse.lunasolcal	6831	66.6666666667
com.levelup.beautifulwidgets	169823	0.159577913475
com.teamviewer.teamviewer.market.mobile	4261773	0.0
pl.kidsgameprojects.com.AnimalsFarmForKids	1565828	94.1551051584
com.noodlecake.altosadventure	138393	59.0282745515
com.mrsoftbd.webdesignlearnoffline	668538	2.15410343167
com.TinyLabProductions.FunKidRacing	27167252	36.0528551066
ua.com.streamsoft.pingtools	693114	4.36205299561
com.polyvore	408702	3.46585042403
com.doctorsimcommobile	374802	0.0320169049258
com.mobileenerlytics.estar	41352	0.0
fema.serietv2	1651	0.0
com.UCMobile.intl	47156	5.88260242599
com.microsoft.cortana	2113041	2.68593936417
com.samsung.android.sm.policy	2003	0.0
com.telepizza	9281533	0.0
com.everquote.everdrive	329380	40.1557471613
com.uefa.ucl	27007	0.444329247973
dhcp	19822	0.0
com.syntomo.email	77816	0.0
eu.chainfire.firepaper.fivehundredpx	11683761	0.0
com.ttxapps.dropsync	2371771	0.0
com.htc.sense.hsp	1917294	0.0
com.urbandroid.sleep	17118	86.5930599369
bbc.mobile.weather	69292	28.0349823933
jp.r246.twicca	2029648	0.0
de.robv.android.xposed.installer	872213	0.0
com.sec.spp.push	93322	0.0
com.duapps.cleaner	426556	89.4970414201
co.thefabulous.app	5061	100.0
com.horaapps.leafpic	478539	0.0
com.telecomsys.directedsms.android.SCG	3403	0.0
com.pelmorex.WeatherEyeAndroid	228364	0.503582000666
com.goethe.f50languages	1315	0.0
com.myvodafoneapp	3261	98.773382398
com.kbstar.starpush	18311	0.0
com.rdx.kyanuserinterface	155527	94.1598564879
mobi.beyondpod	98002154	0.0
com.thetrainline	11395	99.648968846
system	535996	0.0
com.billmo.android	1740885	99.9954046361
com.jy.iconchanger.ad	6079	100.0
com.airberlin.connect	253640	39.2201545498
com.xfinity.cloudtvr	1120	0.0
nobody	673450	0.0
com.espn.fantasy.lm.football	402259	1.13111204473
com.studiosol.palcomp3	197334	19.161421752
com.mioglobal.android.miogo	33722	49.356503173
com.tweakersoft.aroundme	2178	50.9182736455
in.swiggy.android	21829	42.370241422
com.disney.thoughtbubbles_goo	1135391	0.0168223986274
com.olacabs.olastore	18974	73.1843575419
com.venmo	425495	1.07169296937
org.telegram.messenger	17364820	0.0
com.gameloft.android.ANMP.Gloft5DHM	371250	100.0
org.chromium.webview_shell	14368036	27.8199261193
com.androidauthority.app	2966	0.0
com.neuralprisma	168541	9.26480796957
com.match.android.matchmobile	1737920	6.80232691954
com.futureplatforms.awaydays	7872	0.0
com.lixar.allegiant	41254	0.0
com.evzapp.cleanmaster	30116	0.0
android.htc.china.location.service	2793	0.0
com.concur.breeze	2033	64.4859813084
com.csipsimple	41448	0.0
com.briox.riversip.android.tech.science	392679	39.2952004054
com.tvshowfavs	364478	2.84681105581
org.connectbot	4694	0.0
pl.pcss.myconf	1912	100.0
jp.naver.line.android	9886129	0.326568670103
com.yahoo.mobile.client.android.flickr	15658295	0.346896006238
com.tpm.polltracker	17000	31.0823529412
cn.xender	210864	0.0
com.bamnetworks.mobile.android.gameday.atbat	62154963	0.939033621499
com.cnn.mobile.android.phone	101454	27.2734441225
com.telekom.wetterinfo	216124	0.0
com.rtve.mas24	3294854	0.130931446431
com.scmp.newspulse	2059892	73.8562021698
com.dylvian.mango.activities	11868859	0.0957716323027
puzzle.games.bubble.shooter.deluxe	1356	100.0
com.damiapp.softdatacable	13284	0.0
com.p1.chompsms	114394	59.0843925381
com.spotworks.electricsheep	3760189	0.0
com.tapatalk.isahackersnetsatz	113139	0.0
org.mariotaku.twidere	14635072	0.0
uk.co.sevendigital.android	2093	3.82226469183
com.uw.dmiweather	52301	0.0
com.skcc.corfire.dd	27426464	0.00595045719346
com.gmail.heagoo.appdm	314594	98.3359504631
com.sixt.reservation	796512	10.8460387289
com.mint	2253755	4.96145321918
com.canal.android.canal	8447	89.3453297029
jp.co.sony.tablet.PersonalSpace	682451	0.0
dk.tacit.android.foldersync.full	45424845	0.0185471188729
com.couchsurfing.mobile.android	267799	10.581070131
com.noinnion.android.greader.reader	184547	1.95505751922
com.hipmunk.android	231959	35.6597502145
fr.leboncoin	4588	76.460331299
com.inditex.pullandbear	5017006	0.0
com.linkedin.android.jobs.studentjobseeker	327535	2.52034133757
it.telecomitalia.selectedbytim	57040	27.9610799439
com.syntellia.fleksy.amazon.keyboard	3484	98.8518943743
com.ted.android	12841	0.0
com.nytimes.android	182046	0.0439449369939
com.icomvision.czechairlines	71424	0.0
com.sec.android.inputmethod	16699	0.0
com.byjus.thelearningapp	3000	40.0
com.dambara.medremindpro	274921	99.5125872523
com.sonymobile.fotafetcher	5182	37.3407950598
com.delta.mobile.android	89234	3.27341596253
com.appspot.swisscodemonkeys.apps	3445277	0.144400580853
com.mo2o.alsa	2704318	0.270160535854
com.xabber.android	55662661	0.0
com.guidebook.android	827073	0.744432474522
another.music.player	644127	0.182106944748
zena.dominos	1579769	4.15168293592
com.fixture.laliga	1948	100.0
com.here.app.maps	5628	93.6034115139
com.booking	272705	50.8424854696
com.textra	228249	56.7156920731
com.evda.connecttor	1630	0.0
com.vcast.mediamanager	11259080	0.0
com.blodhgard.easybudget	181101	100.0
com.dougkeen.bart	130659	0.0
com.trello	2998484	5.47186511584
com.cool.taskkiller	1716	54.3706293706
com.mobileiron	3544	0.0
org.zwanoo.android.speedtest	5090301510	0.177309536228
com.handmark.metro.launcher	2076	1.9267822736
com.aol.mobile.engadget	6588	80.1153612629
com.robinhood.android	3832	1.56576200418
com.comuto	4233	100.0
com.whisperarts.kids.colors	1222521	0.154271378569
com.mastercomlimited.snake3d	26274771	99.9962283211
com.kidint.application	2609	56.9566883864
io.github.hidroh.materialistic	77508	59.5422408009
com.huawei.hidisk	2130	0.0
com.htc.android.mail	160800	0.0248756218905
com.a3.sgt	188498	0.0
com.car2go	200793	1.10312610499
com.tap4fun.galaxyempire2_android	5110	80.4109589041
com.garmin.android.apps.connectmobile	869902	4.28737949792
com.qihoo.security	2916827	89.5240958754
me.lyft.android	53380	3.85537654552
com.timehop	6269	76.7905567076
iw1qlh.hrdlog.widget	454213	0.0
com.symantec.mobilesecurity	7243	0.0
com.pddstudio.earthviewer	2146835	24.5628564841
com.asurion.android.mobilerecovery.sprint	7969	0.0
rs.pedjaapps.eventlogger	66413	91.6567539488
com.appseleration.android.selfcare	13767	45.565482676
eu.acdc.xlab.devicemonitor	2814	0.0
com.aviary.android.feather	2169364	20.7491227844
com.lookout	5527652	5.03092452274
com.happening.studios.swipeforfacebookfree	7269	13.7570504884
com.remotefairy	15137	0.0
com.mportal.dexknows.ui	17920	0.0
androidlab.allcall	3745	100.0
com.npi.wearminilauncher	545779	62.7906167148
com.sec.knox.switcher	665278	0.0
com.oyo.consumer	6650	0.0
org.eoti.fetlife	6657	0.0
com.dropbox.carousel	54472	2.95197532677
com.myus.app	120368	9.64043599628
kr.co.nowcom.mobile.afreeca	22686264	0.0
com.tomtom.speedcams.android.map	897290	0.0
com.yirgalab.dzzz	11151	0.0
de.srlabs.snoopsnitch	4944	0.0
com.sdcard.jlapp.appsd	1334	0.0
com.snoggdoggler.android.applications.doggcatcher.v1_0	85001	0.0
com.denper.addonsdetector	61602	0.0
es.fnac.guiafnac	59549	0.0
com.stac.empire.main	1862536	1.00561814644
com.lge.sizechangable.weather	57242	0.0
com.icemobile.albertheijn	37773	0.847165965107
com.xe.currency	1321727	19.6197853263
com.sonos.acr	2393779	0.362105273712
com.gmail.kach.ivor.SwipeSnake	379307	100.0
com.zenstudios.ZenPinball	432442	1.34862016178
com.opensignal.wifi	12906	0.0
ch.admin.meteoswiss	253600	0.0
com.asdapps.android.speld	1339965	0.0
com.schibsted.bomnegocio.androidApp	285952	0.195837063563
com.cyanogenmod.lockclock	1206575	33.8532623335
com.igg.android.im	3963689	0.00683706516833
com.motorola.targetnotif	10174	0.0
com.box.android	88474479	0.00425433417924
com.gto.zero.zboost	2833122	41.1283029817
com.mobirix.playmaze	237292	41.9997302901
com.buzzpia.aqua.launcher	49434	0.0
com.pandora.android	11562706	1.48031957225
com.coast2coast.eazemd	40499	0.296303612435
com.oculus.home	1007106	73.1277541788
phonewatcher.app.gp	52406	0.0
com.libii.perfectbeachday	9786785	0.0465219170545
com.dhgate.buyer	11290	12.2940655447
com.protogeo.moves	145684	0.0
com.magisto	5763	47.562033663
com.natgeo.tv	7375813	0.00298272204027
com.mo2o.vueling	77103	92.8550121266
com.natewren.linesfree	10626	0.0
com.netgate	10143	74.3764172336
com.cmplay.tiles2	55373835	76.5730096173
am.sunrise.android.calendar	168841	2.67115214906
com.chase.sig.android	1694	4.7225501771
com.Relmtech.RemotePaid	6229	0.0
com.ea.game.starwarscapital_row	4858203	26.9957224925
com.powerpoint45.launcher	1246867	6.99962385724
air.kukulive.mailnow	560980	15.1545509644
com.amazon.avod.thirdpartyclient	3224320	0.0
com.icq.mobile.client	3174	3.78071833648
com.miui.analytics	1829	0.0
bbc.iplayer.android	253180	0.0
com.tinydeal.android	1248	0.0
com.privacystar.android.metro	5803	68.3267275547
com.supercell.clashroyale	1904092	0.497454954908
com.ridewith	36526	17.146690029
com.creditsesame	1693	100.0
com.sonymobile.cameracommon	75208	0.0
com.samsung.android.slinkcloud	7895	0.0
com.htc.sense.socialnetwork.twitter	82925	0.0
com.primarkcatalogo	2956834	0.145493456853
lequipe.fr	9787	95.5042403188
com.yirga.shutapp	77638	0.0
net.one97.paytm	2178	0.0
com.traderjoesfan.tjfapp	1119827	0.0
com.ubisoft.assassin.pirates	262272	11.1559754758
com.meetup	167087	16.231663744
com.laurencedawson.reddit_sync.pro	357978	1.83754308924
com.aha.android.app	1723051	0.200690519317
com.fusionmedia.investing	794567	29.7049839724
org.indywidualni.fblite	130608758	34.7845884883
com.toprange.launcher	27506	0.0
de.amazon.mShop.android	396926	0.0
com.flayvr.doctor	240009	0.0666641667604
com.mufri.authenticatorplus	120434	13.3218194198
com.asus.aihome	51300	0.0
com.speaktoit.assistant	81784	35.6121001663
pk.contender.earmouse	4601	0.0
com.cmcm.locker	1012245	98.691423519
media.audioplayer.musicplayer	635772	49.8139270053
com.bartat.android.elixir.widget	122529	99.4115678737
com.cisco.im	122141	0.0
com.homeaway.owner	4984	0.802568218299
com.foap.android	3805403	99.1346251632
com.vodafone.vodafone360updates	516625	0.0
com.lge.app1	32574	0.0
com.zapper.android	6918	7.51662330153
com.usablenet.mobile.walgreen	4196100	0.0200185886895
com.zynga.wwf2.free	14276902	54.2037341154
com.magzter.discoverychannelmagazineindia	53940	0.469039673712
org.faustoiocchi.dei	3221	29.7733623098
com.nianticlabs.pokemongo	17866161	1.14805861203
com.hipipal.qpy3	2039	0.0
com.xda.labs.play	1564	100.0
tunein.player	705609	7.08380987204
de.dastelefonbuch.android	70839	8.53766992758
com.mobnetic.coinguardian	169768	0.0
org.me.mobiexpensifyg	1603	14.9719276357
com.vodafone.messaging	1157366	0.0
com.estimote.apps.main	194033	2.40989934702
com.trtf.blue	12548755	2.73824773852
com.sonyericsson.android.socialphonebook	1071	96.2651727358
com.accuweather.android	156778	17.8417890265
com.sonymobile.advancedwidget.worldclock	3182	0.0
com.plexnor.gravityscreenofffree	6622	1.81214134703
com.visionobjects.resourcemanager	31721	0.0
com.masarat.salati	735203	38.837572752
ram.booster.acelerador.es	1746297	78.1704944806
com.hcom.android	13368928	4.89529152973
es.ono.onowifi	6668	0.0
com.BenLin.BLPowerPointRemote.Free	224407	79.2234645087
com.jb.gokeyboard.theme.ztquality.getjar	39277	7.5922295491
com.noodlecake.RadBoarding	7101157	50.6097949954
com.htc.sense.easyaccessservice	63409	0.0
com.jawbone.up	682780	23.8514602068
com.sony.playmemories.mobile	3859	73.9051567764
com.indeed.android.jobsearch	563903	3.90510424665
com.qnap.qfile	9730	2.46659815005


==> data_output/combined_lists.txt <==
adform.net
moatads.com
apsalar.com
adtech.de
singular.net
xad.com
rayjump.com
facebook.net
atdmt.com
perfectmarket.com
tapjoy.com
netatmo.net
iasds01.com
dotomi.com
ksmobile.net
dmtry.com
guim.co.uk
admob.com
upsight-api.com
pubnative.net
googletagmanager.com
quantcount.com
1e100.net
adap.tv
googlesyndication.com
addthis.com
agkn.com
measurementapi.com
mpstat.us
scorecardresearch.com
exelator.com
hockeyapp.net
app-measurement.com
startappexchange.com
spotxchange.com
maxymiser.net
appboy.com
segment.com
pubmatic.com
betrad.com
contextweb.com
liverail.com
adsafeprotected.com
mixpanel.com
gameanalytics.com
doubleverify.com
skype.com
microsoft.com
xiaomi.com
reson8.com
fiksu.com
gstatic.com
mparticle.com
simplereach.com
apptentive.com
sitescout.com
applovin.com
w55c.net
fyber.com
crwdcntrl.net
taboola.com
sharethrough.com
ml314.com
tap-nexus.appspot.com
urbanairship.com
xone.com
jivox.com
adsymptotic.com
lkqd.net
segment.io
umengcloud.com
mobileapptracking.com
chartbeat.net
trackimpression.com
doubleclick.net
adobedtm.com
tidaltv.com
2o7.net
btrll.com
inner-active.mobi
ksmobile.com
d8rk54i4mohrb.cloudfront.net
ijinshan.com
domdex.com
kochava.com
supersonicads.com
airpush.com
voicefive.com
adtechus.com
amplitude.com
nexac.com
swrve.com
appnext.com
zendesk.com
ea.com
ioam.de
mozilla.org
netdna-ssl.com
ad4push.com
casalemedia.com
everesttech.net
ensighten.com
adjust.com
ru4.com
branch.io
serving-sys.com
rfihub.com
crashlytics.com
apptornado.com
adition.com
adobe.com
advrts.s3.amazonaws.com
smartadserver.com
presage.io
igodigital.com
mookie1.com
sponsorpay.com
startappservice.com
bugsense.com
rpxnow.com
xtify.com
mopub.com
fwmrm.net
aduwant.com
nexage.com
taboolasyndication.com
tribalfusion.com
flashtalking.com
2mdn.net
jpush.cn
moengage.com
flurry.com
leanplum.com
omtrdc.net
tubemogul.com
optimizely.com
nanigans.com
adformdsp.net
duapps.com
splkmobile.com
vrvm.com
agoop.net
liftoff.io
inmobi.com
online-metrix.net
chartbeat.com
gameloft.com
advertising.com
3g.cn
irquest.com
demdex.net
go-mpulse.net
simpli.fi
amazon-adsystem.com
imrworldwide.com
quantserve.com
heyzap.com
nr-data.net
goforandroid.com
vungle.com
adroll.com
gwallet.com
onelouder.com
adjust.io
yieldmo.com
coronalabs.com
smaato.net
duba.net
admarvel.com
krxd.net
turn.com
inmobicdn.net
bluekai.com
adcolony.com
webtrends.com
appsdt.com
xda-developers.com
taplytics.com
localytics.com
kontagent.net
kiip.me
revsci.net
xiti.com
criteo.com
visualstudio.com
ytimg.com
tealiumiq.com
unity3d.com
semasio.net
yahooapis.com
outbrain.com
avg.com
flipboard.com
pushwoosh.com
applifier.com
googletagservices.com
truste.com
mxptint.net
cmtelematics.com
accengage.com
dsply.com
googleadservices.com
ubermedia.com
mydas.mobi
tapsense.com
mob.com
insightexpressai.com
push.io
effectivemeasure.net
linkedin.com
celtra.com
infolife.mobi
admarvel.s3.amazonaws.com
appsflyer.com
fb.com
cmcm.com
adsrvr.org
arstechnica.net
brightcove.com
manage.com
postrelease.com
umeng.com
appodeal.com
facebook.com
medialytics.com
github.com
ixiaa.com
gigya.com
adnxs.com
eamobile.com
pubnub.com
avazutracking.net
staticflickr.com
king.com
mediaplex.com
onesignal.com
rlcdn.com
tapad.com
apptimize.com
adadvisor.net
tapjoyads.com
windows.net
millennialmedia.com
mologiq.net
rubiconproject.com
tvsquared.com
newrelic.com
bugsnag.com
mathtag.com
adkmob.com
mdotm.com
d37gvrvc0wt4s1.cloudfront.net
intercom.io
crittercism.com
haizap.com
openx.net
mobileanalytics.us-east-1.amazonaws.com
tagsrvcs.com
handmark.com
chartboost.com
google-analytics.com
mcafee.com
aolcdn.com
helpshift.com


==> data_output/domain_rank.tsv <==
adform.net	7
moatads.com	18
rpxnow.com	4
pubnative.net	5
adtech.de	3
singular.net	5
xad.com	5
rayjump.com	3
scorecardresearch.com	54
atdmt.com	6
perfectmarket.com	5
tapjoy.com	7
netatmo.net	3
iasds01.com	9
dotomi.com	6
ksmobile.net	11
2o7.net	6
guim.co.uk	4
criteo.com	10
supersonicads.com	8
upsight-api.com	7
apsalar.com	7
googletagmanager.com	78
quantcount.com	4
windows.net	15
pushwoosh.com	11
googlesyndication.com	160
addthis.com	10
agkn.com	8
yahooapis.com	14
demdex.net	18
xda-developers.com	7
exelator.com	6
tagsrvcs.com	3
hockeyapp.net	4
appodeal.com	5
app-measurement.com	3
startappexchange.com	8
spotxchange.com	6
kochava.com	15
appboy.com	8
pubmatic.com	8
betrad.com	13
contextweb.com	4
skype.com	5
adsafeprotected.com	18
mixpanel.com	69
gameanalytics.com	4
doubleverify.com	7
mxptint.net	3
microsoft.com	12
xiaomi.com	3
reson8.com	3
fiksu.com	4
gstatic.com	172
casalemedia.com	9
kiip.me	4
apptentive.com	6
sitescout.com	3
applovin.com	26
accengage.com	5
fyber.com	6
lkqd.net	5
taboola.com	7
gigya.com	12
tap-nexus.appspot.com	10
urbanairship.com	46
xone.com	5
jivox.com	4
adsymptotic.com	9
segment.io	7
umengcloud.com	5
mobileapptracking.com	39
chartbeat.net	10
trackimpression.com	4
doubleclick.net	190
adobedtm.com	21
tidaltv.com	8
dmtry.com	6
crwdcntrl.net	9
btrll.com	6
inner-active.mobi	6
d8rk54i4mohrb.cloudfront.net	4
ijinshan.com	4
domdex.com	4
cmcm.com	7
liverail.com	7
mparticle.com	4
airpush.com	4
voicefive.com	6
adtechus.com	7
amplitude.com	17
nexac.com	7
swrve.com	5
appnext.com	5
zendesk.com	5
ea.com	4
inmobicdn.net	4
mozilla.org	4
netdna-ssl.com	3
ad4push.com	4
ioam.de	8
segment.com	8
everesttech.net	5
ensighten.com	8
adjust.com	50
ru4.com	3
branch.io	23
rfihub.com	4
crashlytics.com	434
apptornado.com	3
adition.com	5
adobe.com	12
advrts.s3.amazonaws.com	4
smartadserver.com	3
handmark.com	4
igodigital.com	3
mookie1.com	10
ml314.com	6
startappservice.com	7
bugsense.com	4
leanplum.com	7
xtify.com	6
mopub.com	35
fwmrm.net	4
aduwant.com	3
nexage.com	12
taboolasyndication.com	3
tribalfusion.com	5
flashtalking.com	5
2mdn.net	39
jpush.cn	3
moengage.com	3
flurry.com	133
adap.tv	4
omtrdc.net	32
tubemogul.com	6
optimizely.com	21
nanigans.com	11
chartbeat.com	7
duapps.com	5
splkmobile.com	9
vrvm.com	4
agoop.net	4
liftoff.io	11
inmobi.com	20
mediaplex.com	4
online-metrix.net	11
adformdsp.net	3
gameloft.com	4
advertising.com	8
3g.cn	9
irquest.com	3
go-mpulse.net	5
webtrends.com	6
amazon-adsystem.com	32
imrworldwide.com	17
quantserve.com	9
heyzap.com	11
nr-data.net	10
goforandroid.com	6
vungle.com	15
adroll.com	5
gwallet.com	4
tvsquared.com	3
adjust.io	7
sharethrough.com	3
coronalabs.com	4
smaato.net	10
duba.net	3
bugsnag.com	4
krxd.net	14
turn.com	9
1e100.net	16
bluekai.com	11
adcolony.com	25
simpli.fi	4
appsdt.com	6
simplereach.com	4
taplytics.com	7
localytics.com	37
kontagent.net	3
maxymiser.net	4
revsci.net	7
xiti.com	3
visualstudio.com	5
ytimg.com	24
unity3d.com	21
semasio.net	3
facebook.net	13
measurementapi.com	4
outbrain.com	7
avg.com	4
flipboard.com	3
mpstat.us	3
applifier.com	20
googletagservices.com	24
truste.com	9
ksmobile.com	14
helpshift.com	13
cmtelematics.com	3
dsply.com	3
googleadservices.com	72
ubermedia.com	3
mydas.mobi	12
tapsense.com	4
mob.com	3
insightexpressai.com	7
push.io	4
effectivemeasure.net	3
linkedin.com	13
celtra.com	5
infolife.mobi	3
adadvisor.net	9
appsflyer.com	95
mdotm.com	4
admob.com	13
adsrvr.org	9
arstechnica.net	4
brightcove.com	4
manage.com	5
postrelease.com	3
umeng.com	17
yieldmo.com	4
facebook.com	406
medialytics.com	6
github.com	10
ixiaa.com	5
adnxs.com	21
eamobile.com	4
pubnub.com	5
avazutracking.net	3
serving-sys.com	12
king.com	3
tealiumiq.com	3
onesignal.com	3
rlcdn.com	11
tapad.com	10
apptimize.com	17
admarvel.s3.amazonaws.com	5
tapjoyads.com	11
millennialmedia.com	6
mologiq.net	5
sponsorpay.com	7
rubiconproject.com	15
onelouder.com	3
newrelic.com	38
admarvel.com	6
mathtag.com	8
fb.com	9
w55c.net	12
d37gvrvc0wt4s1.cloudfront.net	3
intercom.io	3
crittercism.com	34
haizap.com	6
openx.net	10
mobileanalytics.us-east-1.amazonaws.com	3
staticflickr.com	5
presage.io	11
chartboost.com	27
google-analytics.com	95
mcafee.com	4
aolcdn.com	4
adkmob.com	10


==> data_output/servclassificationclean.tsv <==
admob.com	True	HPHost, Analytics, AdNetwork
daumcdn.net	False	CDN
maps.googleapis.com	False	OTHER
gfycat.com	False	OTHER
metactrl.com	False	OTHER
svcmot.com	False	OTHER
mookie1.com	True	HPHost, AdNetwork
quantcount.com	True	HPHost, Analytics, AdNetwork
ifttt.com	False	OTHER
jpush.cn	True	UserEngagement, AdNetwork
liftoff.io	True	UserEngagement, AppPromotion, AdNetwork
irquest.com	True	UserEngagement
yieldmo.com	True	HPHost, AdNetwork
google.es	False	SEARCH/PORTAL/EMAIL
paypal.com	False	SHOPPING/FINANCE
turner.com	False	OTHER
admarvel.s3.amazonaws.com	True	HPHost, Analytics, AdNetwork
manage.com	True	HPHost, AdNetwork
android.googleapis.com	False	OTHER
crittercism.com	True	HPHost, Analytics
apsalar.com	True	HPHost, Analytics, AdNetwork
wikipedia.org	False	BLOGS/NEWS/WIKI/MEDIA
dotomi.com	True	HPHost, Analytics, UserEngagement, ABP, AdNetwork
flashtalking.com	True	HPHost, Analytics, AdNetwork
tidaltv.com	True	HPHost, Analytics, AdNetwork
tiqcdn.com	False	CDN
branch.io	True	HPHost, Analytics, AdNetwork
imasdk.googleapis.com	True	AdNetwork
msn.com	False	SEARCH/PORTAL/EMAIL
vice.com	False	BLOGS/NEWS/WIKI/MEDIA
vodafone.com	False	SHOPPING/FINANCE
amazonaws.com	False	CDN
google.de	False	SEARCH/PORTAL/EMAIL
nr-data.net	True	HPHost, Analytics, ABP
duba.net	True	HPHost, Analytics
thisamericanlife.org	False	BLOGS/NEWS/WIKI/MEDIA
d30x8mtr3hjnzo.cloudfront.net	False	CDN
gwallet.com	True	HPHost, Analytics, AppPromotion, AdNetwork
samsungapps.com	False	OTHER
adjust.io	True	HPHost, Analytics, AdNetwork
rlcdn.com	True	HPHost, Analytics, ABP, AdNetwork
tapjoyads.com	True	HPHost, Analytics, UserEngagement, AppPromotion, AdNetwork
newrelic.com	True	HPHost, Analytics, ABP, AdNetwork
haizap.com	True	Analytics, AdNetwork
moatads.com	True	HPHost, AppPromotion, AdNetwork
rackcdn.com	False	CDN
guim.co.uk	True	HPHost, Analytics
tweetmarker.net	True	Analytics, UserEngagement
sqs.us-east-1.amazonaws.com	False	OTHER
cnn.com	False	BLOGS/NEWS/WIKI/MEDIA
sns.us-east-1.amazonaws.com	False	OTHER
nytimes.com	False	BLOGS/NEWS/WIKI/MEDIA
skype.com	True	HPHost, Analytics, UserEngagement, AdNetwork
gstatic.com	True	HPHost, Analytics, AdNetwork
apptentive.com	True	UserEngagement, AdNetwork
applovin.com	True	HPHost, Analytics, AdNetwork
tnt-ea.com	False	SHARING
jivox.com	True	Analytics, AdNetwork
mobileapptracking.com	True	HPHost, Analytics, AdNetwork
btrll.com	True	HPHost, UserEngagement, AdNetwork
raw.githubusercontent.com	False	OTHER
ea.com	True	HPHost
smartadserver.com	True	HPHost, AdNetwork
redditmedia.com	False	OTHER
splkmobile.com	True	UserEngagement
agoop.net	True	Analytics
medium.com	False	OTHER
wp.com	False	BLOGS/NEWS/WIKI/MEDIA
d1pvdv1exgrgzw.cloudfront.net	False	CDN
addthis.com	True	HPHost, UserEngagement, AdNetwork
glympse.com	False	OTHER
redditstatic.com	False	BLOGS/NEWS/WIKI/MEDIA
tapsense.com	True	HPHost, Analytics, AdNetwork
effectivemeasure.net	True	HPHost, Analytics, AdNetwork
bing.com	False	SEARCH/PORTAL/EMAIL
apptimize.com	True	Analytics
intercom.io	True	UserEngagement, AdNetwork
mcafee.com	True	HPHost
rayjump.com	True	UserEngagement
perfectmarket.com	True	HPHost, UserEngagement, AdNetwork
tapjoy.com	True	HPHost, UserEngagement, AdNetwork
supersonicads.com	True	HPHost, AdNetwork
xtify.com	True	UserEngagement, AdNetwork
huffingtonpost.com	False	BLOGS/NEWS/WIKI/MEDIA
googletagmanager.com	True	HPHost, Analytics, ABP
reuters.com	False	BLOGS/NEWS/WIKI/MEDIA
llnwd.net	False	CDN
maxymiser.net	True	HPHost, ABP, UserEngagement, AdNetwork
appboy.com	True	HPHost, UserEngagement, AdNetwork
google-analytics.com	True	HPHost, Analytics, ABP, AdNetwork
msedge.net	True	Analytics
doubleverify.com	True	HPHost, Analytics, AdNetwork
createjs.com	False	OTHER
akamaihd.net	False	CDN
inner-active.mobi	True	HPHost, AdNetwork
mediaplex.com	True	HPHost, ABP, AdNetwork
bbc.co.uk	False	BLOGS/NEWS/WIKI/MEDIA
tumblr.com	False	BLOGS/NEWS/WIKI/MEDIA
adition.com	True	HPHost, AdNetwork
akamai.net	False	CDN
wikimedia.org	False	BLOGS/NEWS/WIKI/MEDIA
translate.googleapis.com	False	OTHER
avatars.githubusercontent.com	False	CDN
nanigans.com	True	HPHost, Analytics, UserEngagement, AdNetwork
cbsi.com	False	OTHER
online-metrix.net	True	HPHost, Analytics, ABP
heyzap.com	True	HPHost, AdNetwork
semasio.net	True	ABP, Analytics, AdNetwork
mydas.mobi	True	HPHost, Analytics, AdNetwork
cognito-identity.us-east-1.amazonaws.com	False	OTHER
brightcove.com	True	HPHost
mobileanalytics.us-east-1.amazonaws.com	True	Analytics
cdninstagram.com	True	Analytics
accuweather.com	False	BLOGS/NEWS/WIKI/MEDIA
avast.com	False	OTHER
upsight-api.com	True	Analytics, UserEngagement, AdNetwork
aspnetcdn.com	False	OTHER
facebook.net	True	Analytics, UserEngagement, AdNetwork
gravatar.com	False	BLOGS/NEWS/WIKI/MEDIA
contextweb.com	True	HPHost, Analytics, AdNetwork
storage.googleapis.com	False	CDN
revsci.net	True	HPHost, Analytics, UserEngagement, AdNetwork
dropbox.com	False	STORAGE
edgesuite.net	False	CDN
audioscrobbler.com	False	BLOGS/NEWS/WIKI/MEDIA
amplitude.com	True	Analytics
adobe.com	True	HPHost
xamarin.com	False	OTHER
t.co	False	OTHER
krxd.net	True	HPHost, Analytics, ABP
amazon.de	False	SHOPPING/FINANCE
android.com	False	OTHER
safebrowsing.googleapis.com	False	OTHER
truste.com	True	HPHost, Analytics, UserEngagement, AdNetwork
pubnub.com	True	UserEngagement
feedburner.com	True	AdNetwork
mologiq.net	True	HPHost, Analytics, CrashReports, AdNetwork
naver.jp	False	SEARCH/PORTAL/EMAIL
duckduckgo.com	False	SEARCH/PORTAL/EMAIL
yandex.net	False	SEARCH/PORTAL/EMAIL
pinimg.com	False	CDN
estrongs.com	False	OTHER
pubmatic.com	True	HPHost, Analytics, AdNetwork
simplereach.com	True	ABP, Analytics
adnxs.com	True	HPHost, Analytics, AdNetwork
d8rk54i4mohrb.cloudfront.net	True	HPHost, AdNetwork
sndcdn.com	False	CDN
onesignal.com	True	Analytics, UserEngagement
wordpress.com	False	BLOGS/NEWS/WIKI/MEDIA
advrts.s3.amazonaws.com	True	HPHost, AdNetwork
sprint.com	False	OTHER
ssl-images-amazon.com	False	SHOPPING/FINANCE
atlassbx.com	True	Analytics, AdNetwork
tribalfusion.com	True	HPHost, Analytics, AdNetwork
images-amazon.com	False	SHOPPING/FINANCE
fbcdn.net	False	CDN
samsung.com	False	SHOPPING/FINANCE
edgecastcdn.net	False	CDN
inmobicdn.net	True	HPHost, Analytics, CrashReports, AdNetwork
amazon-adsystem.com	True	HPHost, Analytics, AdNetwork
openweathermap.org	False	BLOGS/NEWS/WIKI/MEDIA
outbrain.com	True	HPHost, AdNetwork
youtube.com	False	SHARING
sonymobile.com	False	SHOPPING/FINANCE
googletagservices.com	True	HPHost, Analytics, CrashReports, AdNetwork
tvsquared.com	True	Analytics, AdNetwork
uefa.com	False	BLOGS/NEWS/WIKI/MEDIA
adobedtm.com	True	HPHost, Analytics, AdNetwork
openstreetmap.org	False	BLOGS/NEWS/WIKI/MEDIA
adap.tv	True	HPHost, AdNetwork
app-measurement.com	True	Analytics
startappexchange.com	True	HPHost, Analytics, AdNetwork
wish.com	False	SHOPPING/FINANCE
theguardian.com	False	BLOGS/NEWS/WIKI/MEDIA
cyngn.com	False	OTHER
mozilla.org	True	HPHost
avg.com	True	HPHost
rpxnow.com	True	HPHost, AdNetwork
businessinsider.com	False	OTHER
imrworldwide.com	True	HPHost, Analytics, ABP, AdNetwork
coronalabs.com	True	HPHost
taplytics.com	True	HPHost, Analytics, UserEngagement, AdNetwork
localytics.com	True	HPHost, Analytics, UserEngagement, ABP, AdNetwork
kiip.me	True	HPHost, Analytics, AdNetwork
parse.com	True	Analytics
applifier.com	True	HPHost, UserEngagement, AdNetwork
googleadservices.com	True	HPHost, Analytics, ABP, AdNetwork
push.io	True	UserEngagement, AdNetwork
adsrvr.org	True	HPHost, Analytics, AdNetwork
arstechnica.net	True	UserEngagement
google.com.au	False	SEARCH/PORTAL/EMAIL
skype.net	False	OTHER
handmark.com	True	HPHost, UserEngagement
aolcdn.com	True	Analytics, AdNetwork
yandex.ru	False	SEARCH/PORTAL/EMAIL
dmtry.com	True	HPHost, Analytics, ABP, AdNetwork
bugsense.com	True	HPHost, Analytics, CrashReports
agkn.com	True	ABP, Analytics, AdNetwork
mpstat.us	True	ABP, Analytics, CrashReports
betrad.com	True	HPHost, Analytics, AdNetwork
microsoft.com	True	HPHost
taboola.com	True	HPHost, UserEngagement, AppPromotion, AdNetwork
chartbeat.net	True	HPHost, Analytics, ABP, AdNetwork
foursquare.com	False	BLOGS/NEWS/WIKI/MEDIA
doubleclick.net	True	HPHost, ABP, AdNetwork
ijinshan.com	True	HPHost
voicefive.com	True	HPHost, ABP
mclients.googleapis.com	True	AdNetwork
daum.net	False	SEARCH/PORTAL/EMAIL
ru4.com	True	HPHost, Analytics, ABP, AdNetwork
avg-hrd.appspot.com	True	Analytics
weather.com	False	BLOGS/NEWS/WIKI/MEDIA
inmobi.com	True	HPHost, AdNetwork
mparticle.com	True	Analytics, UserEngagement, AdNetwork
xiti.com	True	HPHost, Analytics, ABP
infolife.mobi	True	HPHost
avazutracking.net	True	HPHost, AdNetwork
d37gvrvc0wt4s1.cloudfront.net	True	Analytics
tealiumiq.com	True	ABP, Analytics, UserEngagement, AdNetwork
googlesyndication.com	True	HPHost, AdNetwork
exelator.com	True	HPHost, ABP, AdNetwork
izatcloud.net	True	Analytics
spotxchange.com	True	HPHost, AdNetwork
casalemedia.com	True	HPHost, Analytics, AdNetwork
urbanairship.com	True	UserEngagement
firebaseio.com	False	OTHER
apuslauncher.com	False	OTHER
reminders-pa.googleapis.com	True	UserEngagement
taobao.com	False	SHOPPING/FINANCE
crashlytics.com	True	Analytics, CrashReports
nexage.com	True	HPHost, UserEngagement, AdNetwork
ggpht.com	False	CDN
tubemogul.com	True	HPHost, Analytics, AdNetwork
gameloft.com	True	HPHost, Analytics
cloudconfig.googleapis.com	False	OTHER
simpli.fi	True	HPHost, ABP, UserEngagement, AdNetwork
vungle.com	True	HPHost, AdNetwork
licdn.com	False	CDN
adsafeprotected.com	True	HPHost, AdNetwork
adcolony.com	True	HPHost, UserEngagement, AdNetwork
f-secure.com	False	OTHER
qq.com	False	SEARCH/PORTAL/EMAIL
unity3d.com	True	HPHost
office365.com	False	OTHER
linkedin.com	True	HPHost, UserEngagement, AdNetwork
fonts.googleapis.com	True	AdNetwork
netatmo.net	True	Analytics
www.googleapis.com	False	OTHER
libsyn.com	False	BLOGS/NEWS/WIKI/MEDIA
go.com	False	SEARCH/PORTAL/EMAIL
bugsnag.com	True	ABP, Analytics, CrashReports
appodeal.com	True	HPHost, AdNetwork
mixpanel.com	True	HPHost, Analytics, ABP
2mdn.net	True	HPHost, Analytics, AdNetwork
htcsense.com	False	OTHER
trackimpression.com	True	HPHost, Analytics, AdNetwork
googleusercontent.com	False	CDN
amazon.com	False	SHOPPING/FINANCE
gvt1.com	False	OTHER
pinterest.com	False	BLOGS/NEWS/WIKI/MEDIA
instagram.com	False	OTHER
apptornado.com	True	HPHost, UserEngagement
optimizely.com	True	HPHost, ABP, AdNetwork
quantserve.com	True	HPHost, Analytics, ABP, AdNetwork
uservoice.com	False	BLOGS/NEWS/WIKI/MEDIA
iasds01.com	True	Analytics, AppPromotion, AdNetwork
ensighten.com	True	HPHost, Analytics, UserEngagement, ABP, AdNetwork
adadvisor.net	True	HPHost, Analytics, AdNetwork
ixiaa.com	True	HPHost, ABP
reddit.com	False	BLOGS/NEWS/WIKI/MEDIA
millennialmedia.com	True	HPHost, Analytics, AdNetwork
google.ca	False	SEARCH/PORTAL/EMAIL
helpshift.com	True	HPHost, UserEngagement
xad.com	True	HPHost, AdNetwork
gpsonextra.net	False	OTHER
samsungosp.com	False	OTHER
load.s3.amazonaws.com	False	CDN
jquery.com	True	Analytics
appnext.com	True	HPHost, AppPromotion, AdNetwork
wunderground.com	False	BLOGS/NEWS/WIKI/MEDIA
kochava.com	True	HPHost, Analytics, UserEngagement, AdNetwork
w55c.net	True	HPHost, Analytics, UserEngagement, ABP, AdNetwork
mopub.com	True	HPHost, AdNetwork
pushwoosh.com	True	HPHost, Analytics, UserEngagement
npr.org	False	BLOGS/NEWS/WIKI/MEDIA
measurementapi.com	True	ABP, Analytics, UserEngagement
igodigital.com	True	HPHost, Analytics, UserEngagement, AdNetwork
mob.com	True	Analytics, AdNetwork
insightexpressai.com	True	HPHost, AdNetwork
openx.net	True	HPHost, UserEngagement, AdNetwork
googlevideo.com	False	CDN
hwcdn.net	False	CDN
scorecardresearch.com	True	HPHost, Analytics, ABP
bidswitch.net	True	ABP, Analytics, AdNetwork
ubermedia.com	True	HPHost
demdex.net	True	HPHost, Analytics, ABP, AdNetwork
imgur.com	False	SHARING
outlook.com	False	SEARCH/PORTAL/EMAIL
reson8.com	True	ABP, UserEngagement, AdNetwork
sitescout.com	True	HPHost, Analytics, AdNetwork
fyber.com	True	HPHost, UserEngagement, AdNetwork
crwdcntrl.net	True	HPHost, Analytics, ABP, AdNetwork
tap-nexus.appspot.com	True	UserEngagement, AppPromotion, AdNetwork
liverail.com	True	HPHost, AdNetwork
plex.tv	False	SHARING
kinesis.us-east-1.amazonaws.com	False	OTHER
blogblog.com	False	BLOGS/NEWS/WIKI/MEDIA
advertising.com	True	HPHost, AppPromotion, AdNetwork
washingtonpost.com	False	BLOGS/NEWS/WIKI/MEDIA
accu-weather.com	False	BLOGS/NEWS/WIKI/MEDIA
adroll.com	True	HPHost, ABP, UserEngagement, AdNetwork
smaato.net	True	HPHost, UserEngagement, AdNetwork
admarvel.com	True	HPHost, AdNetwork
1e100.net	True	Analytics
gimbal.com	False	OTHER
kontagent.net	True	ABP, Analytics, UserEngagement, AdNetwork
cmtelematics.com	True	Analytics
cloudflare.com	False	OTHER
ajax.googleapis.com	False	CDN
fiksu.com	True	HPHost, ABP, AdNetwork
staticflickr.com	True	Analytics
king.com	True	HPHost
tapad.com	True	HPHost, UserEngagement, AdNetwork
fonts.net	False	BLOGS/NEWS/WIKI/MEDIA
fwmrm.net	True	HPHost, Analytics, AdNetwork
onelouder.com	True	HPHost, AdNetwork
apusapps.com	False	OTHER
twimg.com	False	CDN
presage.io	True	AdNetwork
huffpost.com	False	BLOGS/NEWS/WIKI/MEDIA
atdmt.com	True	HPHost, Analytics, AdNetwork
2o7.net	True	HPHost, Analytics, ABP, AdNetwork
natewren.com	False	BLOGS/NEWS/WIKI/MEDIA
live.net	False	SEARCH/PORTAL/EMAIL
cmcm.com	True	Analytics, AdNetwork
flickr.com	False	SHARING
xiaomi.com	True	UserEngagement
rfihub.com	True	HPHost, Analytics, UserEngagement, ABP, AdNetwork
swiftkey.net	True	Analytics, UserEngagement
dropboxusercontent.com	False	STORAGE
tomtom.com	False	SHOPPING/FINANCE
nexac.com	True	HPHost, UserEngagement, AdNetwork
ioam.de	True	HPHost
play.googleapis.com	False	OTHER
mqcdn.com	False	BLOGS/NEWS/WIKI/MEDIA
vine.co	False	SHARING
ml314.com	True	HPHost, Analytics, ABP, AdNetwork
startappservice.com	True	HPHost, AdNetwork
duapps.com	True	HPHost
soundcloud.com	False	BLOGS/NEWS/WIKI/MEDIA
xda-developers.com	True	HPHost
appsflyer.com	True	HPHost, Analytics, AdNetwork
fb.com	True	AdNetwork
medialytics.com	True	HPHost, Analytics, AdNetwork
eamobile.com	True	Analytics, UserEngagement, AdNetwork
bbc.com	False	BLOGS/NEWS/WIKI/MEDIA
chartboost.com	True	HPHost, Analytics, AppPromotion, AdNetwork
ksmobile.net	True	HPHost, Analytics
criteo.com	True	HPHost, Analytics, ABP, AdNetwork
aduwant.com	True	HPHost, AdNetwork
hockeyapp.net	True	Analytics, CrashReports
nbcnews.com	False	BLOGS/NEWS/WIKI/MEDIA
moengage.com	True	Analytics, UserEngagement
vrvm.com	True	HPHost
embed.ly	False	OTHER
mxptint.net	True	ABP, Analytics, UserEngagement, AppPromotion, AdNetwork
segment.io	True	HPHost, Analytics, UserEngagement, ABP, AdNetwork
youtube-nocookie.com	False	SHARING
swrve.com	True	Analytics, AdNetwork
zendesk.com	True	UserEngagement
us-west-1.elb.amazonaws.com	False	OTHER
akamaized.net	False	CDN
omtrdc.net	True	HPHost, Analytics, UserEngagement, ABP, AdNetwork
amazon.co.uk	False	SHOPPING/FINANCE
bp.blogspot.com	False	BLOGS/NEWS/WIKI/MEDIA
chartbeat.com	True	HPHost, Analytics, ABP
hotmail.com	False	SEARCH/PORTAL/EMAIL
domdex.com	True	HPHost, AdNetwork
goforandroid.com	True	HPHost
ytimg.com	True	HPHost, Analytics
bbci.co.uk	False	BLOGS/NEWS/WIKI/MEDIA
bootstrapcdn.com	False	CDN
rubiconproject.com	True	HPHost, UserEngagement, AdNetwork
postrelease.com	True	HPHost, Analytics, AppPromotion, AdNetwork
adform.net	True	HPHost, Analytics, AdNetwork
adtech.de	True	HPHost, AdNetwork
singular.net	True	AdNetwork
lkqd.net	True	HPHost, AdNetwork
leanplum.com	True	UserEngagement, AdNetwork
flurry.com	True	HPHost, Analytics, ABP, AdNetwork
yimg.com	False	CDN
gameanalytics.com	True	HPHost, Analytics, AdNetwork
meteogroup.de	False	BLOGS/NEWS/WIKI/MEDIA
visualstudio.com	True	HPHost
everesttech.net	True	HPHost, Analytics, ABP, AdNetwork
adjust.com	True	Analytics, AdNetwork
yahoo.com	False	SEARCH/PORTAL/EMAIL
msecnd.net	False	CDN
windows.net	True	HPHost
adformdsp.net	True	HPHost, Analytics, AdNetwork
go-mpulse.net	True	HPHost, ABP
webtrends.com	True	HPHost, Analytics, ABP, AdNetwork
aviary.com	False	OTHER
segment.com	True	HPHost, Analytics, UserEngagement, ABP
flipboard.com	True	HPHost
mysearch-online.com	False	SEARCH/PORTAL/EMAIL
mdotm.com	True	HPHost, Analytics, AppPromotion, AdNetwork
d3v1lb83psg9di.cloudfront.net	False	CDN
serving-sys.com	True	HPHost, Analytics, AdNetwork
tagsrvcs.com	True	HPHost, Analytics, UserEngagement, ABP, AdNetwork
appsdt.com	True	HPHost, Analytics
pubnative.net	True	HPHost, AdNetwork
baidu.com	False	SEARCH/PORTAL/EMAIL
yahooapis.com	True	HPHost, Analytics, AdNetwork
github.com	True	HPHost, Analytics
gmail.com	False	SEARCH/PORTAL/EMAIL
facebook.com	True	HPHost, AdNetwork
office.com	False	OTHER
ospserver.net	True	ABP, Analytics
dsply.com	True	HPHost, ABP, AdNetwork
gigya.com	True	HPHost, UserEngagement, AdNetwork
hicloud.com	False	OTHER
xone.com	True	Analytics, UserEngagement
adsymptotic.com	True	HPHost, Analytics, ABP
umeng.com	True	HPHost, Analytics
adtechus.com	True	HPHost, UserEngagement, AdNetwork
airpush.com	True	HPHost, AdNetwork
netdna-ssl.com	True	HPHost
ad4push.com	True	Analytics, UserEngagement, AdNetwork
google.co.uk	False	SEARCH/PORTAL/EMAIL
sponsorpay.com	True	HPHost, UserEngagement, AdNetwork
live.com	False	SEARCH/PORTAL/EMAIL
taboolasyndication.com	True	HPHost, Analytics, UserEngagement, AdNetwork
google.co.in	False	SEARCH/PORTAL/EMAIL
accengage.com	True	Analytics, UserEngagement
twitter.com	False	BLOGS/NEWS/WIKI/MEDIA
3g.cn	True	HPHost
sharethrough.com	True	HPHost, AdNetwork
turn.com	True	HPHost, AdNetwork
bluekai.com	True	HPHost, Analytics, ABP, AdNetwork
ksmobile.com	True	HPHost, AdNetwork
umengcloud.com	True	HPHost, UserEngagement
celtra.com	True	HPHost, Analytics, AdNetwork
mathtag.com	True	HPHost, ABP, AdNetwork
paypalobjects.com	False	SHOPPING/FINANCE
adkmob.com	True	HPHost, Analytics, AdNetwork


==> data_output/tmp_supertrackers.txt <==
Supertrackingapp: com.ideashower.readitlater.pro		24
Supertrackingapp: com.android.browser		45
Supertrackingapp: com.google.android.youtube		16
Supertrackingapp: com.mobileposse.client		51
Supertrackingapp: com.myfitnesspal.android		29
Supertrackingapp: net.zedge.android		21
Supertrackingapp: com.spotify.music		19
Supertrackingapp: com.lastpass.lpandroid		20
Supertrackingapp: com.yandex.browser		16
Supertrackingapp: com.zeptolab.ctr.ads		19
Supertrackingapp: com.facebook.katana		106
Supertrackingapp: com.twitter.android		65
Supertrackingapp: org.chromium.webview_shell		16
Supertrackingapp: com.bluebelllush.android_popstarlove		19
Supertrackingapp: mobi.mgeek.TunnyBrowser		34
Supertrackingapp: com.wordreference		20
Supertrackingapp: org.mozilla.fennec_aurora		47
Supertrackingapp: com.handmark.expressweather		24
Supertrackingapp: org.zwanoo.android.speedtest		22
Supertrackingapp: com.sec.android.app.sbrowser		96
Supertrackingapp: com.linkedin.android		30
Supertrackingapp: com.andrewshu.android.reddit		51
Supertrackingapp: com.weplaydots.twodotsandroid		26
Supertrackingapp: com.bluebelllush.android_highschoolloves		22
Supertrackingapp: com.zynga.wwf2.free		47

